Machine learning approach to chance-constrained problems: An algorithm based on the stochastic gradient descent

We consider chance-constrained problems with discrete random distribution. We aim for problems with a large number of scenarios. We propose a novel method based on the stochastic gradient descent method which performs updates of the decision variable based only on considering a few scenarios. We modify it to handle the non-separable objective. Complexity analysis and a comparison with the standard (batch) gradient descent method is provided. We give three examples with non-convex data and show that our method provides a good solution fast even when the number of scenarios is large.

==> App1_Control1.csv <==
0,0.27781
0.10101,0.26511
0.20202,0.25613
0.30303,0.25015
0.40404,0.24651
0.50505,0.24464
0.60606,0.24426
0.70707,0.2449
0.80808,0.24638
0.90909,0.24844
1.0101,0.25095
1.1111,0.25384
1.2121,0.25684
1.3131,0.25996
1.4141,0.26311
1.5152,0.26619
1.6162,0.26923
1.7172,0.27211
1.8182,0.27489
1.9192,0.27744
2.0202,0.27985
2.1212,0.28207
2.2222,0.28411
2.3232,0.28606
2.4242,0.28778
2.5253,0.28933
2.6263,0.29079
2.7273,0.29207
2.8283,0.29326
2.9293,0.2943
3.0303,0.29529
3.1313,0.29612
3.2323,0.29687
3.3333,0.29754
3.4343,0.29814
3.5354,0.2987
3.6364,0.29923
3.7374,0.2997
3.8384,0.30018
3.9394,0.30052
4.0404,0.30086
4.1414,0.30122
4.2424,0.30161
4.3434,0.30201
4.4444,0.30233
4.5455,0.30265
4.6465,0.30307
4.7475,0.30346
4.8485,0.30394
4.9495,0.30443
5.0505,0.30495
5.1515,0.30546
5.2525,0.30597
5.3535,0.30651
5.4545,0.3071
5.5556,0.3076
5.6566,0.30816
5.7576,0.30855
5.8586,0.30896
5.9596,0.30924
6.0606,0.30944
6.1616,0.3094
6.2626,0.30906
6.3636,0.30845
6.4646,0.30736
6.5657,0.3057
6.6667,0.30331
6.7677,0.3
6.8687,0.2956
6.9697,0.2898
7.0707,0.28228
7.1717,0.2727
7.2727,0.26053
7.3737,0.24521
7.4747,0.22607
7.5758,0.20227
7.6768,0.17274
7.7778,0.15268
7.8788,0.13712
7.9798,0.11536
8.0808,0.087424
8.1818,0.057008
8.2828,0.039486
8.3838,0.017108
8.4848,0
8.5859,0
8.6869,0
8.7879,0
8.8889,0
8.9899,0
9.0909,0
9.1919,0
9.2929,0
9.3939,0
9.4949,0
9.596,0
9.697,0
9.798,0
9.899,0


==> App1_Control2.csv <==
0,0.28272
0.10101,0.26946
0.20202,0.25996
0.30303,0.25352
0.40404,0.2495
0.50505,0.2473
0.60606,0.24661
0.70707,0.24703
0.80808,0.24834
0.90909,0.25027
1.0101,0.25265
1.1111,0.25538
1.2121,0.25827
1.3131,0.2613
1.4141,0.26436
1.5152,0.26737
1.6162,0.27032
1.7172,0.27316
1.8182,0.27583
1.9192,0.27834
2.0202,0.28073
2.1212,0.28291
2.2222,0.28503
2.3232,0.28695
2.4242,0.28868
2.5253,0.29022
2.6263,0.29168
2.7273,0.29295
2.8283,0.29413
2.9293,0.29519
3.0303,0.29609
3.1313,0.29691
3.2323,0.29762
3.3333,0.29828
3.4343,0.29883
3.5354,0.29936
3.6364,0.29981
3.7374,0.30021
3.8384,0.30057
3.9394,0.30088
4.0404,0.30114
4.1414,0.30137
4.2424,0.30157
4.3434,0.30171
4.4444,0.30188
4.5455,0.30206
4.6465,0.30216
4.7475,0.30227
4.8485,0.30235
4.9495,0.30242
5.0505,0.30239
5.1515,0.30243
5.2525,0.30232
5.3535,0.30224
5.4545,0.30215
5.5556,0.30202
5.6566,0.30178
5.7576,0.3015
5.8586,0.30109
5.9596,0.30053
6.0606,0.29986
6.1616,0.29904
6.2626,0.29792
6.3636,0.29655
6.4646,0.2949
6.5657,0.29288
6.6667,0.29039
6.7677,0.28728
6.8687,0.28357
6.9697,0.27916
7.0707,0.27378
7.1717,0.26723
7.2727,0.25948
7.3737,0.25021
7.4747,0.23912
7.5758,0.2259
7.6768,0.21014
7.7778,0.19132
7.8788,0.16895
7.9798,0.14249
8.0808,0.11111
8.1818,0.073744
8.2828,0.029297
8.3838,0
8.4848,0
8.5859,0
8.6869,0
8.7879,0
8.8889,0
8.9899,0
9.0909,0
9.1919,0
9.2929,0
9.3939,0
9.4949,0
9.596,0
9.697,0
9.798,0
9.899,0


==> App1_Control3.csv <==
0,0.28167
0.01001,0.28029
0.02002,0.27895
0.03003,0.27769
0.04004,0.27645
0.05005,0.27523
0.06006,0.27405
0.07007,0.2729
0.08008,0.27178
0.09009,0.2707
0.1001,0.26965
0.11011,0.26865
0.12012,0.26767
0.13013,0.2667
0.14014,0.2658
0.15015,0.26491
0.16016,0.26405
0.17017,0.26324
0.18018,0.26244
0.19019,0.26165
0.2002,0.26091
0.21021,0.26018
0.22022,0.25948
0.23023,0.25881
0.24024,0.25816
0.25025,0.25754
0.26026,0.25694
0.27027,0.25635
0.28028,0.25579
0.29029,0.25526
0.3003,0.25474
0.31031,0.25426
0.32032,0.25379
0.33033,0.25334
0.34034,0.25292
0.35035,0.25249
0.36036,0.25211
0.37037,0.25175
0.38038,0.25139
0.39039,0.25104
0.4004,0.25073
0.41041,0.25043
0.42042,0.25015
0.43043,0.24988
0.44044,0.24963
0.45045,0.24939
0.46046,0.24916
0.47047,0.24896
0.48048,0.24877
0.49049,0.2486
0.5005,0.24845
0.51051,0.24829
0.52052,0.24816
0.53053,0.24804
0.54054,0.24795
0.55055,0.24783
0.56056,0.24772
0.57057,0.24765
0.58058,0.24758
0.59059,0.24751
0.6006,0.24748
0.61061,0.24746
0.62062,0.24745
0.63063,0.24742
0.64064,0.24743
0.65065,0.24744
0.66066,0.24745
0.67067,0.24747
0.68068,0.24751
0.69069,0.24756
0.7007,0.24762
0.71071,0.24768
0.72072,0.24774
0.73073,0.24782
0.74074,0.24789
0.75075,0.248
0.76076,0.2481
0.77077,0.2482
0.78078,0.24831
0.79079,0.24842
0.8008,0.24857
0.81081,0.24871
0.82082,0.24886
0.83083,0.249
0.84084,0.24915
0.85085,0.2493
0.86086,0.24948
0.87087,0.24966
0.88088,0.24984
0.89089,0.25003
0.9009,0.25022
0.91091,0.25042
0.92092,0.25062
0.93093,0.25082
0.94094,0.25102
0.95095,0.25123
0.96096,0.25144
0.97097,0.25161
0.98098,0.25182
0.99099,0.25204
1.001,0.25227
1.011,0.2525
1.021,0.25272
1.031,0.25296
1.041,0.25321
1.0511,0.25344
1.0611,0.25369
1.0711,0.25395
1.0811,0.25419
1.0911,0.25444
1.1011,0.25468
1.1111,0.25492
1.1211,0.25517
1.1311,0.25544
1.1411,0.25571
1.1512,0.25598
1.1612,0.25624
1.1712,0.25651
1.1812,0.25677
1.1912,0.25706
1.2012,0.25731
1.2112,0.25758
1.2212,0.25786
1.2312,0.25814
1.2412,0.25842
1.2513,0.25871
1.2613,0.25898
1.2713,0.25924
1.2813,0.25953
1.2913,0.25982
1.3013,0.2601
1.3113,0.26038
1.3213,0.26065
1.3313,0.26093
1.3413,0.26119
1.3514,0.26147
1.3614,0.26177
1.3714,0.26206
1.3814,0.26235
1.3914,0.26263
1.4014,0.2629
1.4114,0.26319
1.4214,0.26348
1.4314,0.26376
1.4414,0.26404
1.4515,0.26433
1.4615,0.2646
1.4715,0.26488
1.4815,0.26517
1.4915,0.26543
1.5015,0.26572
1.5115,0.266
1.5215,0.26628
1.5315,0.26655
1.5415,0.26683
1.5516,0.26711
1.5616,0.26738
1.5716,0.26766
1.5816,0.26794
1.5916,0.26822
1.6016,0.2685
1.6116,0.26878
1.6216,0.26905
1.6316,0.26932
1.6416,0.2696
1.6517,0.26988
1.6617,0.27015
1.6717,0.27042
1.6817,0.27069
1.6917,0.27097
1.7017,0.27123
1.7117,0.27152
1.7217,0.27178
1.7317,0.27206
1.7417,0.27232
1.7518,0.27258
1.7618,0.27283
1.7718,0.27309
1.7818,0.27336
1.7918,0.2736
1.8018,0.27385
1.8118,0.27407
1.8218,0.27433
1.8318,0.27459
1.8418,0.27485
1.8519,0.27511
1.8619,0.27537
1.8719,0.27563
1.8819,0.27587
1.8919,0.27613
1.9019,0.27636
1.9119,0.27661
1.9219,0.27684
1.9319,0.27707
1.9419,0.27732
1.952,0.27754
1.962,0.27777
1.972,0.27801
1.982,0.27823
1.992,0.27845
2.002,0.27869
2.012,0.27892
2.022,0.27914
2.032,0.27935
2.042,0.27958
2.0521,0.27981
2.0621,0.28004
2.0721,0.28027
2.0821,0.28047
2.0921,0.28068
2.1021,0.28089
2.1121,0.2811
2.1221,0.28131
2.1321,0.28152
2.1421,0.28172
2.1522,0.28192
2.1622,0.28213
2.1722,0.28233
2.1822,0.28254
2.1922,0.28275
2.2022,0.28296
2.2122,0.28316
2.2222,0.28336
2.2322,0.28356
2.2422,0.28376
2.2523,0.28396
2.2623,0.28417
2.2723,0.28436
2.2823,0.28455
2.2923,0.28475
2.3023,0.28493
2.3123,0.2851
2.3223,0.28528
2.3323,0.28546
2.3423,0.28564
2.3524,0.28581
2.3624,0.28599
2.3724,0.28615
2.3824,0.28632
2.3924,0.28651
2.4024,0.28669
2.4124,0.28685
2.4224,0.28702
2.4324,0.2872
2.4424,0.28737
2.4525,0.28754
2.4625,0.28771
2.4725,0.28786
2.4825,0.28802
2.4925,0.28819
2.5025,0.28836
2.5125,0.28851
2.5225,0.28867
2.5325,0.28883
2.5425,0.28897
2.5526,0.28912
2.5626,0.28927
2.5726,0.28944
2.5826,0.2896
2.5926,0.28975
2.6026,0.2899
2.6126,0.29004
2.6226,0.29019
2.6326,0.29034
2.6426,0.29047
2.6527,0.29062
2.6627,0.29076
2.6727,0.29092
2.6827,0.29105
2.6927,0.29117
2.7027,0.29132
2.7127,0.29142
2.7227,0.29156
2.7327,0.29169
2.7427,0.29182
2.7528,0.29196
2.7628,0.29206
2.7728,0.29219
2.7828,0.29231
2.7928,0.29244
2.8028,0.29255
2.8128,0.29266
2.8228,0.29278
2.8328,0.29291
2.8428,0.29304
2.8529,0.29315
2.8629,0.29325
2.8729,0.29337
2.8829,0.29349
2.8929,0.29359
2.9029,0.29373
2.9129,0.29384
2.9229,0.29394
2.9329,0.29406
2.9429,0.29418
2.953,0.29429
2.963,0.29439
2.973,0.2945
2.983,0.2946
2.993,0.29471
3.003,0.29481
3.013,0.29492
3.023,0.29501
3.033,0.29512
3.043,0.29521
3.0531,0.2953
3.0631,0.29539
3.0731,0.29547
3.0831,0.29557
3.0931,0.29567
3.1031,0.29576
3.1131,0.29584
3.1231,0.29591
3.1331,0.29602
3.1431,0.29609
3.1532,0.29616
3.1632,0.29623
3.1732,0.29631
3.1832,0.2964
3.1932,0.29648
3.2032,0.29657
3.2132,0.29664
3.2232,0.29673
3.2332,0.29679
3.2432,0.29687
3.2533,0.29696
3.2633,0.29704
3.2733,0.29712
3.2833,0.2972
3.2933,0.29728
3.3033,0.29734
3.3133,0.29741
3.3233,0.2975
3.3333,0.29757
3.3433,0.29765
3.3534,0.29774
3.3634,0.2978
3.3734,0.29788
3.3834,0.29796
3.3934,0.29803
3.4034,0.2981
3.4134,0.29816
3.4234,0.29823
3.4334,0.29828
3.4434,0.29836
3.4535,0.29842
3.4635,0.29848
3.4735,0.29854
3.4835,0.29862
3.4935,0.29866
3.5035,0.29873
3.5135,0.29879
3.5235,0.29885
3.5335,0.2989
3.5435,0.29898
3.5536,0.29904
3.5636,0.2991
3.5736,0.29918
3.5836,0.29925
3.5936,0.29931
3.6036,0.29936
3.6136,0.29939
3.6236,0.29943
3.6336,0.29949
3.6436,0.29953
3.6537,0.29958
3.6637,0.29965
3.6737,0.29972
3.6837,0.29975
3.6937,0.29982
3.7037,0.29989
3.7137,0.29995
3.7237,0.3
3.7337,0.30004
3.7437,0.30009
3.7538,0.30013
3.7638,0.30017
3.7738,0.30022
3.7838,0.30027
3.7938,0.30033
3.8038,0.30038
3.8138,0.30043
3.8238,0.30048
3.8338,0.30053
3.8438,0.30059
3.8539,0.30065
3.8639,0.3007
3.8739,0.30074
3.8839,0.30078
3.8939,0.30083
3.9039,0.30086
3.9139,0.3009
3.9239,0.30095
3.9339,0.301
3.9439,0.30104
3.954,0.30109
3.964,0.30114
3.974,0.30117
3.984,0.30122
3.994,0.30126
4.004,0.3013
4.014,0.30136
4.024,0.3014
4.034,0.30145
4.044,0.30149
4.0541,0.30154
4.0641,0.3016
4.0741,0.30164
4.0841,0.30168
4.0941,0.30171
4.1041,0.30175
4.1141,0.3018
4.1241,0.30183
4.1341,0.30188
4.1441,0.30193
4.1542,0.30197
4.1642,0.30201
4.1742,0.30207
4.1842,0.30211
4.1942,0.30216
4.2042,0.3022
4.2142,0.30223
4.2242,0.30228
4.2342,0.30232
4.2442,0.30237
4.2543,0.30242
4.2643,0.30247
4.2743,0.30251
4.2843,0.30254
4.2943,0.30258
4.3043,0.30263
4.3143,0.30267
4.3243,0.30271
4.3343,0.30276
4.3443,0.30282
4.3544,0.30286
4.3644,0.30291
4.3744,0.30296
4.3844,0.303
4.3944,0.30304
4.4044,0.30308
4.4144,0.30314
4.4244,0.30316
4.4344,0.3032
4.4444,0.30324
4.4545,0.30327
4.4645,0.30329
4.4745,0.30332
4.4845,0.30334
4.4945,0.30338
4.5045,0.30341
4.5145,0.30347
4.5245,0.3035
4.5345,0.30355
4.5445,0.3036
4.5546,0.30362
4.5646,0.30367
4.5746,0.30371
4.5846,0.30374
4.5946,0.30376
4.6046,0.3038
4.6146,0.30385
4.6246,0.30389
4.6346,0.30392
4.6446,0.30396
4.6547,0.304
4.6647,0.30405
4.6747,0.3041
4.6847,0.30413
4.6947,0.30418
4.7047,0.3042
4.7147,0.30424
4.7247,0.30429
4.7347,0.30432
4.7447,0.30436
4.7548,0.30438
4.7648,0.30442
4.7748,0.30445
4.7848,0.30452
4.7948,0.30454
4.8048,0.3046
4.8148,0.30463
4.8248,0.30467
4.8348,0.3047
4.8448,0.30475
4.8549,0.30479
4.8649,0.30484
4.8749,0.30486
4.8849,0.30491
4.8949,0.30497
4.9049,0.30501
4.9149,0.30505
4.9249,0.30509
4.9349,0.30514
4.9449,0.30518
4.955,0.30523
4.965,0.30525
4.975,0.30531
4.985,0.30535
4.995,0.30542
5.005,0.30545
5.015,0.30551
5.025,0.30554
5.035,0.30557
5.045,0.30561
5.0551,0.30564
5.0651,0.30567
5.0751,0.3057
5.0851,0.30572
5.0951,0.30577
5.1051,0.30582
5.1151,0.30586
5.1251,0.3059
5.1351,0.30594
5.1451,0.30596
5.1552,0.306
5.1652,0.30604
5.1752,0.30607
5.1852,0.30611
5.1952,0.30615
5.2052,0.30619
5.2152,0.30623
5.2252,0.30627
5.2352,0.30632
5.2452,0.30635
5.2553,0.3064
5.2653,0.30643
5.2753,0.30647
5.2853,0.30651
5.2953,0.30652
5.3053,0.30654
5.3153,0.30658
5.3253,0.30663
5.3353,0.30666
5.3453,0.30669
5.3554,0.30674
5.3654,0.30679
5.3754,0.30683
5.3854,0.30687
5.3954,0.30692
5.4054,0.30697
5.4154,0.30699
5.4254,0.30703
5.4354,0.30707
5.4454,0.3071
5.4555,0.30714
5.4655,0.30716
5.4755,0.30718
5.4855,0.30719
5.4955,0.30723
5.5055,0.30725
5.5155,0.30729
5.5255,0.30732
5.5355,0.30734
5.5455,0.30736
5.5556,0.30738
5.5656,0.3074
5.5756,0.30743
5.5856,0.30745
5.5956,0.30746
5.6056,0.3075
5.6156,0.30751
5.6256,0.30754
5.6356,0.30756
5.6456,0.30758
5.6557,0.3076
5.6657,0.30761
5.6757,0.30764
5.6857,0.30768
5.6957,0.30768
5.7057,0.30769
5.7157,0.30772
5.7257,0.30773
5.7357,0.30773
5.7457,0.30775
5.7558,0.30776
5.7658,0.30778
5.7758,0.30779
5.7858,0.3078
5.7958,0.30781
5.8058,0.30783
5.8158,0.30783
5.8258,0.30784
5.8358,0.30784
5.8458,0.30785
5.8559,0.30784
5.8659,0.30785
5.8759,0.30785
5.8859,0.30783
5.8959,0.30784
5.9059,0.30784
5.9159,0.30781
5.9259,0.3078
5.9359,0.30777
5.9459,0.30775
5.956,0.30772
5.966,0.3077
5.976,0.30767
5.986,0.30766
5.996,0.30764
6.006,0.30761
6.016,0.30757
6.026,0.30754
6.036,0.30751
6.046,0.30747
6.0561,0.30743
6.0661,0.3074
6.0761,0.30735
6.0861,0.3073
6.0961,0.30725
6.1061,0.3072
6.1161,0.30715
6.1261,0.3071
6.1361,0.30707
6.1461,0.30702
6.1562,0.30694
6.1662,0.30688
6.1762,0.30681
6.1862,0.30673
6.1962,0.30665
6.2062,0.30658
6.2162,0.3065
6.2262,0.30641
6.2362,0.30632
6.2462,0.30624
6.2563,0.30618
6.2663,0.30607
6.2763,0.30597
6.2863,0.30586
6.2963,0.30572
6.3063,0.30561
6.3163,0.3055
6.3263,0.30537
6.3363,0.30524
6.3463,0.30511
6.3564,0.30498
6.3664,0.30484
6.3764,0.3047
6.3864,0.30455
6.3964,0.30441
6.4064,0.30424
6.4164,0.30408
6.4264,0.3039
6.4364,0.30372
6.4464,0.30353
6.4565,0.30333
6.4665,0.30314
6.4765,0.30293
6.4865,0.30273
6.4965,0.30252
6.5065,0.3023
6.5165,0.30208
6.5265,0.30185
6.5365,0.30161
6.5465,0.30135
6.5566,0.3011
6.5666,0.30085
6.5766,0.30059
6.5866,0.30032
6.5966,0.30003
6.6066,0.29975
6.6166,0.29946
6.6266,0.29915
6.6366,0.29883
6.6466,0.29852
6.6567,0.2982
6.6667,0.29786
6.6767,0.29753
6.6867,0.29716
6.6967,0.29679
6.7067,0.2964
6.7167,0.29602
6.7267,0.29564
6.7367,0.29522
6.7467,0.2948
6.7568,0.29438
6.7668,0.29395
6.7768,0.2935
6.7868,0.29306
6.7968,0.29259
6.8068,0.2921
6.8168,0.29163
6.8268,0.29111
6.8368,0.29062
6.8468,0.2901
6.8569,0.28957
6.8669,0.28903
6.8769,0.28846
6.8869,0.28787
6.8969,0.2873
6.9069,0.28671
6.9169,0.28609
6.9269,0.28545
6.9369,0.2848
6.9469,0.28414
6.957,0.28346
6.967,0.28279
6.977,0.28208
6.987,0.28134
6.997,0.28061
7.007,0.27987
7.017,0.27909
7.027,0.27831
7.037,0.27751
7.047,0.2767
7.0571,0.27585
7.0671,0.27498
7.0771,0.2741
7.0871,0.27321
7.0971,0.2723
7.1071,0.27134
7.1171,0.27038
7.1271,0.26939
7.1371,0.26838
7.1471,0.26736
7.1572,0.26632
7.1672,0.26525
7.1772,0.26415
7.1872,0.26303
7.1972,0.2619
7.2072,0.26074
7.2172,0.25954
7.2272,0.25834
7.2372,0.25709
7.2472,0.25583
7.2573,0.25455
7.2673,0.25323
7.2773,0.25191
7.2873,0.25054
7.2973,0.24916
7.3073,0.24776
7.3173,0.24633
7.3273,0.24485
7.3373,0.24332
7.3473,0.24176
7.3574,0.24018
7.3674,0.23857
7.3774,0.23693
7.3874,0.23525
7.3974,0.23355
7.4074,0.23182
7.4174,0.23002
7.4274,0.22821
7.4374,0.22635
7.4474,0.22447
7.4575,0.22253
7.4675,0.22057
7.4775,0.21856
7.4875,0.2165
7.4975,0.21442
7.5075,0.21228
7.5175,0.2101
7.5275,0.20788
7.5375,0.20562
7.5475,0.20331
7.5576,0.20098
7.5676,0.19857
7.5776,0.19611
7.5876,0.19362
7.5976,0.19106
7.6076,0.18847
7.6176,0.18582
7.6276,0.18312
7.6376,0.18038
7.6476,0.17757
7.6577,0.17471
7.6677,0.17177
7.6777,0.16876
7.6877,0.16574
7.6977,0.16263
7.7077,0.15946
7.7177,0.15624
7.7277,0.15294
7.7377,0.1496
7.7477,0.14619
7.7578,0.14271
7.7678,0.14119
7.7778,0.13985
7.7878,0.13844
7.7978,0.13699
7.8078,0.13548
7.8178,0.13391
7.8278,0.13229
7.8378,0.13065
7.8478,0.12897
7.8579,0.12721
7.8679,0.1254
7.8779,0.12354
7.8879,0.12162
7.8979,0.11965
7.9079,0.1176
7.9179,0.11551
7.9279,0.11337
7.9379,0.11116
7.9479,0.1089
7.958,0.10658
7.968,0.1042
7.978,0.10174
7.988,0.099233
7.998,0.096654
8.008,0.094019
8.018,0.091314
8.028,0.088533
8.038,0.085692
8.048,0.082789
8.0581,0.079812
8.0681,0.076756
8.0781,0.073651
8.0881,0.070464
8.0981,0.067207
8.1081,0.063877
8.1181,0.060485
8.1281,0.056993
8.1381,0.053435
8.1481,0.049808
8.1582,0.046105
8.1682,0.043857
8.1782,0.042106
8.1882,0.040319
8.1982,0.038487
8.2082,0.036622
8.2182,0.034697
8.2282,0.032741
8.2382,0.030743
8.2482,0.02869
8.2583,0.026593
8.2683,0.024444
8.2783,0.022255
8.2883,0.020009
8.2983,0.01779
8.3083,0.017397
8.3183,0.016992
8.3283,0.016575
8.3383,0.016148
8.3483,0.015709
8.3584,0.015259
8.3684,0.014798
8.3784,0.014325
8.3884,0.01384
8.3984,0.013344
8.4084,0.012834
8.4184,0.012316
8.4284,0.011787
8.4384,0.011242
8.4484,0.010689
8.4585,0.010124
8.4685,0.0098218
8.4785,0.0096914
8.4885,0.009558
8.4985,0.0094208
8.5085,0.0092802
8.5185,0.0091359
8.5285,0.0089876
8.5385,0.0088365
8.5485,0.0086811
8.5586,0.0085226
8.5686,0.0083603
8.5786,0.0081941
8.5886,0.0080246
8.5986,0.0078509
8.6086,0.0076736
8.6186,0.0074916
8.6286,0.007308
8.6386,0.0071185
8.6486,0.0069253
8.6587,0.0067277
8.6687,0.0065263
8.6787,0.006337
8.6887,0.0061441
8.6987,0.0059495
8.7087,0.0057503
8.7187,0.0055465
8.7287,0.005339
8.7387,0.0051279
8.7487,0.0049112
8.7588,0.0046922
8.7688,0.0044683
8.7788,0.0042415
8.7888,0.0040094
8.7988,0.0037912
8.8088,0.003641
8.8188,0.0034891
8.8288,0.0033346
8.8388,0.0031778
8.8488,0.0030162
8.8589,0.0028528
8.8689,0.00269
8.8789,0.0025247
8.8889,0.0023573
8.8989,0.0021877
8.9089,0.0020143
8.9189,0.001844
8.9289,0.0016727
8.9389,0.0015002
8.9489,0.0013239
8.959,0.0011448
8.969,0.00096216
8.979,0.00077618
8.989,0.00058789
8.999,0.00039687
9.009,0.00020316
9.019,5.3148e-06
9.029,0
9.039,0
9.049,0
9.0591,0
9.0691,0
9.0791,0
9.0891,0
9.0991,0
9.1091,0
9.1191,0
9.1291,0
9.1391,0
9.1491,0
9.1592,0
9.1692,0
9.1792,0
9.1892,0
9.1992,0
9.2092,0
9.2192,0
9.2292,0
9.2392,0
9.2492,0
9.2593,0
9.2693,0
9.2793,0
9.2893,0
9.2993,0
9.3093,0
9.3193,0
9.3293,0
9.3393,0
9.3493,0
9.3594,0
9.3694,0
9.3794,0
9.3894,0
9.3994,0
9.4094,0
9.4194,0
9.4294,0
9.4394,0
9.4494,0
9.4595,0
9.4695,0
9.4795,0
9.4895,0
9.4995,0
9.5095,0
9.5195,0
9.5295,0
9.5395,0
9.5495,0
9.5596,0
9.5696,0
9.5796,0
9.5896,0
9.5996,0
9.6096,0
9.6196,0
9.6296,0
9.6396,0
9.6496,0
9.6597,0
9.6697,0
9.6797,0
9.6897,0
9.6997,0
9.7097,0
9.7197,0
9.7297,0
9.7397,0
9.7497,0
9.7598,0
9.7698,0
9.7798,0
9.7898,0
9.7998,0
9.8098,0
9.8198,0
9.8298,0
9.8398,0
9.8498,0
9.8599,0
9.8699,0
9.8799,0
9.8899,0
9.8999,0
9.9099,0
9.9199,0
9.9299,0
9.9399,0
9.9499,0
9.96,0
9.97,0
9.98,0
9.99,0


==> App1_Control4.csv <==
0,0.28171
0.01001,0.28034
0.02002,0.27898
0.03003,0.27768
0.04004,0.27642
0.05005,0.2752
0.06006,0.274
0.07007,0.27284
0.08008,0.27172
0.09009,0.27063
0.1001,0.26959
0.11011,0.26858
0.12012,0.2676
0.13013,0.26665
0.14014,0.26572
0.15015,0.26483
0.16016,0.26395
0.17017,0.26312
0.18018,0.26232
0.19019,0.26154
0.2002,0.2608
0.21021,0.26007
0.22022,0.25936
0.23023,0.25869
0.24024,0.25804
0.25025,0.25743
0.26026,0.25682
0.27027,0.25625
0.28028,0.2557
0.29029,0.25517
0.3003,0.25466
0.31031,0.25417
0.32032,0.25369
0.33033,0.25322
0.34034,0.2528
0.35035,0.25239
0.36036,0.252
0.37037,0.25163
0.38038,0.25127
0.39039,0.25094
0.4004,0.25063
0.41041,0.25032
0.42042,0.25005
0.43043,0.24977
0.44044,0.24953
0.45045,0.2493
0.46046,0.24907
0.47047,0.24886
0.48048,0.24866
0.49049,0.24847
0.5005,0.2483
0.51051,0.24816
0.52052,0.24803
0.53053,0.24789
0.54054,0.24779
0.55055,0.24769
0.56056,0.24761
0.57057,0.24753
0.58058,0.24746
0.59059,0.24741
0.6006,0.24737
0.61061,0.24734
0.62062,0.24731
0.63063,0.24729
0.64064,0.24729
0.65065,0.24729
0.66066,0.2473
0.67067,0.24731
0.68068,0.24734
0.69069,0.24737
0.7007,0.24743
0.71071,0.24752
0.72072,0.24758
0.73073,0.24768
0.74074,0.24777
0.75075,0.24785
0.76076,0.24795
0.77077,0.24806
0.78078,0.24819
0.79079,0.2483
0.8008,0.24843
0.81081,0.24855
0.82082,0.2487
0.83083,0.24884
0.84084,0.24898
0.85085,0.24913
0.86086,0.2493
0.87087,0.24947
0.88088,0.24963
0.89089,0.24982
0.9009,0.24999
0.91091,0.25017
0.92092,0.25036
0.93093,0.25058
0.94094,0.25077
0.95095,0.25096
0.96096,0.25117
0.97097,0.25139
0.98098,0.2516
0.99099,0.25182
1.001,0.25203
1.011,0.25226
1.021,0.25249
1.031,0.25273
1.041,0.25297
1.0511,0.25319
1.0611,0.25344
1.0711,0.25369
1.0811,0.25394
1.0911,0.25417
1.1011,0.25443
1.1111,0.25467
1.1211,0.25493
1.1311,0.2552
1.1411,0.25546
1.1512,0.25572
1.1612,0.25599
1.1712,0.25624
1.1812,0.25651
1.1912,0.25677
1.2012,0.25705
1.2112,0.25734
1.2212,0.25761
1.2312,0.25788
1.2412,0.25816
1.2513,0.25842
1.2613,0.25871
1.2713,0.25899
1.2813,0.25926
1.2913,0.25954
1.3013,0.25982
1.3113,0.2601
1.3213,0.26037
1.3313,0.26066
1.3413,0.26093
1.3514,0.26121
1.3614,0.26151
1.3714,0.26178
1.3814,0.26207
1.3914,0.26236
1.4014,0.26266
1.4114,0.26295
1.4214,0.26324
1.4314,0.26352
1.4414,0.26379
1.4515,0.26408
1.4615,0.26437
1.4715,0.26466
1.4815,0.26495
1.4915,0.26522
1.5015,0.26551
1.5115,0.26579
1.5215,0.26607
1.5315,0.26636
1.5415,0.26664
1.5516,0.26691
1.5616,0.26718
1.5716,0.26744
1.5816,0.26771
1.5916,0.26798
1.6016,0.26827
1.6116,0.26855
1.6216,0.26882
1.6316,0.2691
1.6416,0.26935
1.6517,0.26963
1.6617,0.26991
1.6717,0.27018
1.6817,0.27045
1.6917,0.27071
1.7017,0.271
1.7117,0.27127
1.7217,0.27153
1.7317,0.27179
1.7417,0.27205
1.7518,0.27231
1.7618,0.27257
1.7718,0.27282
1.7818,0.27309
1.7918,0.27335
1.8018,0.27359
1.8118,0.27386
1.8218,0.27413
1.8318,0.27438
1.8418,0.27462
1.8519,0.27487
1.8619,0.27511
1.8719,0.27536
1.8819,0.27563
1.8919,0.27586
1.9019,0.27611
1.9119,0.27634
1.9219,0.2766
1.9319,0.27685
1.9419,0.27709
1.952,0.27732
1.962,0.27757
1.972,0.27778
1.982,0.27803
1.992,0.27825
2.002,0.27847
2.012,0.2787
2.022,0.27892
2.032,0.27916
2.042,0.27939
2.0521,0.27961
2.0621,0.27984
2.0721,0.28003
2.0821,0.28026
2.0921,0.28048
2.1021,0.28072
2.1121,0.28093
2.1221,0.28114
2.1321,0.28136
2.1421,0.28155
2.1522,0.28177
2.1622,0.28197
2.1722,0.28218
2.1822,0.28238
2.1922,0.28256
2.2022,0.28278
2.2122,0.28295
2.2222,0.28316
2.2322,0.28335
2.2422,0.28356
2.2523,0.28374
2.2623,0.28395
2.2723,0.28414
2.2823,0.28431
2.2923,0.28452
2.3023,0.2847
2.3123,0.28488
2.3223,0.28507
2.3323,0.28525
2.3423,0.28542
2.3524,0.2856
2.3624,0.28578
2.3724,0.28595
2.3824,0.28612
2.3924,0.2863
2.4024,0.28647
2.4124,0.28664
2.4224,0.2868
2.4324,0.28698
2.4424,0.28714
2.4525,0.2873
2.4625,0.28744
2.4725,0.2876
2.4825,0.28774
2.4925,0.28791
2.5025,0.28805
2.5125,0.2882
2.5225,0.28835
2.5325,0.2885
2.5425,0.28866
2.5526,0.28881
2.5626,0.28896
2.5726,0.28911
2.5826,0.28927
2.5926,0.28943
2.6026,0.28957
2.6126,0.28972
2.6226,0.28986
2.6326,0.29001
2.6426,0.29014
2.6527,0.29027
2.6627,0.2904
2.6727,0.29054
2.6827,0.29066
2.6927,0.2908
2.7027,0.29093
2.7127,0.29105
2.7227,0.29117
2.7327,0.29129
2.7427,0.29144
2.7528,0.29156
2.7628,0.29168
2.7728,0.2918
2.7828,0.29192
2.7928,0.29202
2.8028,0.29215
2.8128,0.29224
2.8228,0.29236
2.8328,0.29249
2.8428,0.29259
2.8529,0.2927
2.8629,0.29282
2.8729,0.29295
2.8829,0.29306
2.8929,0.29316
2.9029,0.29327
2.9129,0.29338
2.9229,0.29349
2.9329,0.29359
2.9429,0.29371
2.953,0.29382
2.963,0.29393
2.973,0.29403
2.983,0.29414
2.993,0.29425
3.003,0.29434
3.013,0.29443
3.023,0.29452
3.033,0.29463
3.043,0.29469
3.0531,0.29478
3.0631,0.29488
3.0731,0.29497
3.0831,0.29508
3.0931,0.29517
3.1031,0.29526
3.1131,0.29535
3.1231,0.29541
3.1331,0.29551
3.1431,0.29558
3.1532,0.29565
3.1632,0.29574
3.1732,0.29582
3.1832,0.29591
3.1932,0.296
3.2032,0.2961
3.2132,0.29617
3.2232,0.29626
3.2332,0.29635
3.2432,0.29643
3.2533,0.29649
3.2633,0.29657
3.2733,0.29666
3.2833,0.29673
3.2933,0.29679
3.3033,0.29688
3.3133,0.29695
3.3233,0.29703
3.3333,0.29709
3.3433,0.29717
3.3534,0.29724
3.3634,0.29731
3.3734,0.29739
3.3834,0.29746
3.3934,0.29754
3.4034,0.29759
3.4134,0.29768
3.4234,0.29775
3.4334,0.2978
3.4434,0.29785
3.4535,0.29792
3.4635,0.29797
3.4735,0.29803
3.4835,0.29809
3.4935,0.29814
3.5035,0.2982
3.5135,0.29826
3.5235,0.29832
3.5335,0.29837
3.5435,0.29843
3.5536,0.29849
3.5636,0.29855
3.5736,0.2986
3.5836,0.29866
3.5936,0.29871
3.6036,0.29876
3.6136,0.2988
3.6236,0.29886
3.6336,0.2989
3.6436,0.29893
3.6537,0.29896
3.6637,0.299
3.6737,0.29905
3.6837,0.29908
3.6937,0.29912
3.7037,0.29916
3.7137,0.2992
3.7237,0.29924
3.7337,0.2993
3.7437,0.29933
3.7538,0.29936
3.7638,0.29942
3.7738,0.29946
3.7838,0.29951
3.7938,0.29954
3.8038,0.29958
3.8138,0.29963
3.8238,0.29966
3.8338,0.2997
3.8438,0.29973
3.8539,0.29977
3.8639,0.29981
3.8739,0.29984
3.8839,0.29988
3.8939,0.29992
3.9039,0.29996
3.9139,0.3
3.9239,0.30003
3.9339,0.30007
3.9439,0.30011
3.954,0.30014
3.964,0.30016
3.974,0.30019
3.984,0.30022
3.994,0.30024
4.004,0.30026
4.014,0.30031
4.024,0.30033
4.034,0.30036
4.044,0.30038
4.0541,0.3004
4.0641,0.30044
4.0741,0.30047
4.0841,0.30048
4.0941,0.3005
4.1041,0.30054
4.1141,0.30057
4.1241,0.30062
4.1341,0.30063
4.1441,0.30065
4.1542,0.30067
4.1642,0.30071
4.1742,0.30074
4.1842,0.30077
4.1942,0.30078
4.2042,0.30081
4.2142,0.30084
4.2242,0.30085
4.2342,0.30088
4.2442,0.3009
4.2543,0.30093
4.2643,0.30097
4.2743,0.301
4.2843,0.30101
4.2943,0.30104
4.3043,0.30105
4.3143,0.30108
4.3243,0.3011
4.3343,0.30111
4.3443,0.30112
4.3544,0.30113
4.3644,0.30113
4.3744,0.30113
4.3844,0.30115
4.3944,0.30118
4.4044,0.3012
4.4144,0.30121
4.4244,0.30122
4.4344,0.30124
4.4444,0.30126
4.4545,0.30128
4.4645,0.30128
4.4745,0.3013
4.4845,0.30133
4.4945,0.30135
4.5045,0.30136
4.5145,0.30138
4.5245,0.3014
4.5345,0.30143
4.5445,0.30143
4.5546,0.30145
4.5646,0.30145
4.5746,0.30144
4.5846,0.30144
4.5946,0.30145
4.6046,0.30147
4.6146,0.30149
4.6246,0.30151
4.6346,0.30153
4.6446,0.30153
4.6547,0.30153
4.6647,0.30153
4.6747,0.30154
4.6847,0.30155
4.6947,0.30157
4.7047,0.30157
4.7147,0.30158
4.7247,0.3016
4.7347,0.30161
4.7447,0.30162
4.7548,0.30163
4.7648,0.30164
4.7748,0.30166
4.7848,0.30167
4.7948,0.3017
4.8048,0.30172
4.8148,0.30174
4.8248,0.30175
4.8348,0.30176
4.8448,0.30178
4.8549,0.30178
4.8649,0.3018
4.8749,0.30181
4.8849,0.30184
4.8949,0.30183
4.9049,0.30183
4.9149,0.30182
4.9249,0.30181
4.9349,0.3018
4.9449,0.30182
4.955,0.30181
4.965,0.30183
4.975,0.30181
4.985,0.3018
4.995,0.30179
5.005,0.30178
5.015,0.30179
5.025,0.30179
5.035,0.30179
5.045,0.3018
5.0551,0.3018
5.0651,0.30179
5.0751,0.30178
5.0851,0.30178
5.0951,0.30179
5.1051,0.30178
5.1151,0.30178
5.1251,0.30178
5.1351,0.30178
5.1451,0.30177
5.1552,0.30176
5.1652,0.30175
5.1752,0.30173
5.1852,0.30172
5.1952,0.30171
5.2052,0.3017
5.2152,0.30168
5.2252,0.30167
5.2352,0.30166
5.2452,0.30164
5.2553,0.30161
5.2653,0.30159
5.2753,0.30159
5.2853,0.30158
5.2953,0.30155
5.3053,0.30155
5.3153,0.30155
5.3253,0.30154
5.3353,0.30152
5.3453,0.30151
5.3554,0.30151
5.3654,0.30148
5.3754,0.30147
5.3854,0.30144
5.3954,0.30141
5.4054,0.3014
5.4154,0.30141
5.4254,0.30138
5.4354,0.30136
5.4454,0.30134
5.4555,0.30133
5.4655,0.3013
5.4755,0.30127
5.4855,0.30124
5.4955,0.30122
5.5055,0.30121
5.5155,0.30117
5.5255,0.30114
5.5355,0.30113
5.5455,0.30112
5.5556,0.30109
5.5656,0.30106
5.5756,0.30104
5.5856,0.30101
5.5956,0.30095
5.6056,0.30092
5.6156,0.3009
5.6256,0.30085
5.6356,0.3008
5.6456,0.30077
5.6557,0.30073
5.6657,0.30067
5.6757,0.30062
5.6857,0.30057
5.6957,0.30051
5.7057,0.30046
5.7157,0.3004
5.7257,0.30036
5.7357,0.3003
5.7457,0.30025
5.7558,0.30019
5.7658,0.30013
5.7758,0.30007
5.7858,0.30001
5.7958,0.29994
5.8058,0.29987
5.8158,0.29982
5.8258,0.29976
5.8358,0.29968
5.8458,0.29961
5.8559,0.29954
5.8659,0.29947
5.8759,0.29936
5.8859,0.29929
5.8959,0.29922
5.9059,0.29915
5.9159,0.29908
5.9259,0.29899
5.9359,0.29889
5.9459,0.2988
5.956,0.2987
5.966,0.29862
5.976,0.29851
5.986,0.29841
5.996,0.29831
6.006,0.29821
6.016,0.29812
6.026,0.29801
6.036,0.29791
6.046,0.29781
6.0561,0.29771
6.0661,0.2976
6.0761,0.29749
6.0861,0.29737
6.0961,0.29724
6.1061,0.29713
6.1161,0.29699
6.1261,0.29688
6.1361,0.29675
6.1461,0.29662
6.1562,0.29649
6.1662,0.29635
6.1762,0.2962
6.1862,0.29607
6.1962,0.29594
6.2062,0.2958
6.2162,0.29564
6.2262,0.29548
6.2362,0.29534
6.2462,0.2952
6.2563,0.29505
6.2663,0.29488
6.2763,0.29471
6.2863,0.29453
6.2963,0.29433
6.3063,0.29416
6.3163,0.29397
6.3263,0.2938
6.3363,0.29362
6.3463,0.29343
6.3564,0.29323
6.3664,0.29304
6.3764,0.29283
6.3864,0.29261
6.3964,0.29241
6.4064,0.2922
6.4164,0.29197
6.4264,0.29174
6.4364,0.2915
6.4464,0.29128
6.4565,0.29103
6.4665,0.29081
6.4765,0.29056
6.4865,0.2903
6.4965,0.29006
6.5065,0.2898
6.5165,0.28954
6.5265,0.28927
6.5365,0.28902
6.5465,0.28876
6.5566,0.28846
6.5666,0.28816
6.5766,0.28787
6.5866,0.28759
6.5966,0.28729
6.6066,0.28697
6.6166,0.28665
6.6266,0.28633
6.6366,0.286
6.6466,0.28567
6.6567,0.28534
6.6667,0.28499
6.6767,0.28464
6.6867,0.28427
6.6967,0.28389
6.7067,0.28351
6.7167,0.28314
6.7267,0.28275
6.7367,0.28235
6.7467,0.28197
6.7568,0.28157
6.7668,0.28115
6.7768,0.28074
6.7868,0.28032
6.7968,0.27987
6.8068,0.27944
6.8168,0.279
6.8268,0.27855
6.8368,0.27807
6.8468,0.2776
6.8569,0.27713
6.8669,0.27665
6.8769,0.27615
6.8869,0.27564
6.8969,0.27514
6.9069,0.27463
6.9169,0.27409
6.9269,0.27354
6.9369,0.27298
6.9469,0.27242
6.957,0.27185
6.967,0.27127
6.977,0.27065
6.987,0.27005
6.997,0.26945
7.007,0.26883
7.017,0.26819
7.027,0.26755
7.037,0.2669
7.047,0.26622
7.0571,0.26554
7.0671,0.26485
7.0771,0.26415
7.0871,0.26345
7.0971,0.26273
7.1071,0.26201
7.1171,0.26126
7.1271,0.2605
7.1371,0.25972
7.1471,0.25893
7.1572,0.25814
7.1672,0.25733
7.1772,0.2565
7.1872,0.25565
7.1972,0.25478
7.2072,0.25391
7.2172,0.25302
7.2272,0.25212
7.2372,0.2512
7.2472,0.25027
7.2573,0.24932
7.2673,0.24836
7.2773,0.24739
7.2873,0.24639
7.2973,0.24538
7.3073,0.24436
7.3173,0.24331
7.3273,0.24225
7.3373,0.24116
7.3473,0.24008
7.3574,0.23897
7.3674,0.23784
7.3774,0.23669
7.3874,0.23553
7.3974,0.23433
7.4074,0.23313
7.4174,0.2319
7.4274,0.23063
7.4374,0.22936
7.4474,0.22804
7.4575,0.22672
7.4675,0.22538
7.4775,0.22402
7.4875,0.22263
7.4975,0.22125
7.5075,0.21984
7.5175,0.21838
7.5275,0.21693
7.5375,0.21542
7.5475,0.21389
7.5576,0.21235
7.5676,0.21077
7.5776,0.20918
7.5876,0.20757
7.5976,0.20593
7.6076,0.20425
7.6176,0.20256
7.6276,0.20084
7.6376,0.19908
7.6476,0.19729
7.6577,0.19549
7.6677,0.19362
7.6777,0.19173
7.6877,0.18981
7.6977,0.18787
7.7077,0.1859
7.7177,0.1839
7.7277,0.18185
7.7377,0.17976
7.7477,0.17766
7.7578,0.17551
7.7678,0.17333
7.7778,0.1711
7.7878,0.16888
7.7978,0.16661
7.8078,0.1643
7.8178,0.16194
7.8278,0.15954
7.8378,0.15709
7.8478,0.15463
7.8579,0.15212
7.8679,0.14956
7.8779,0.14695
7.8879,0.14431
7.8979,0.14165
7.9079,0.13891
7.9179,0.13613
7.9279,0.13329
7.9379,0.13043
7.9479,0.12754
7.958,0.12457
7.968,0.12158
7.978,0.11854
7.988,0.11542
7.998,0.11226
8.008,0.10906
8.018,0.10579
8.028,0.10246
8.038,0.099084
8.048,0.095658
8.0581,0.092182
8.0681,0.088654
8.0781,0.085054
8.0881,0.08139
8.0981,0.077663
8.1081,0.073891
8.1181,0.070052
8.1281,0.066151
8.1381,0.062166
8.1481,0.058117
8.1582,0.054007
8.1682,0.049815
8.1782,0.045571
8.1882,0.041254
8.1982,0.03687
8.2082,0.032417
8.2182,0.027866
8.2282,0.023247
8.2382,0.018543
8.2482,0.013775
8.2583,0.0089326
8.2683,0.0040006
8.2783,0.0017083
8.2883,0.0016762
8.2983,0.001643
8.3083,0.0016087
8.3183,0.0015736
8.3283,0.0015372
8.3383,0.0015003
8.3483,0.0014619
8.3584,0.0014228
8.3684,0.0013825
8.3784,0.0013412
8.3884,0.0012988
8.3984,0.0012552
8.4084,0.0012105
8.4184,0.0011648
8.4284,0.001118
8.4384,0.0010699
8.4484,0.0010208
8.4585,0.00097056
8.4685,0.00091922
8.4785,0.00086654
8.4885,0.0008128
8.4985,0.00075791
8.5085,0.00070211
8.5185,0.00064583
8.5285,0.0005889
8.5385,0.00053176
8.5485,0.00047418
8.5586,0.00041545
8.5686,0.00036263
8.5786,0.00031074
8.5886,0.00025769
8.5986,0.0002037
8.6086,0.00015005
8.6186,9.6281e-05
8.6286,4.1444e-05
8.6386,0
8.6486,0
8.6587,0
8.6687,0
8.6787,0
8.6887,0
8.6987,0
8.7087,0
8.7187,0
8.7287,0
8.7387,0
8.7487,0
8.7588,0
8.7688,0
8.7788,0
8.7888,0
8.7988,0
8.8088,0
8.8188,0
8.8288,0
8.8388,0
8.8488,0
8.8589,0
8.8689,0
8.8789,0
8.8889,0
8.8989,0
8.9089,0
8.9189,0
8.9289,0
8.9389,0
8.9489,0
8.959,0
8.969,0
8.979,0
8.989,0
8.999,0
9.009,0
9.019,0
9.029,0
9.039,0
9.049,0
9.0591,0
9.0691,0
9.0791,0
9.0891,0
9.0991,0
9.1091,0
9.1191,0
9.1291,0
9.1391,0
9.1491,0
9.1592,0
9.1692,0
9.1792,0
9.1892,0
9.1992,0
9.2092,0
9.2192,0
9.2292,0
9.2392,0
9.2492,0
9.2593,0
9.2693,0
9.2793,0
9.2893,0
9.2993,0
9.3093,0
9.3193,0
9.3293,0
9.3393,0
9.3493,0
9.3594,0
9.3694,0
9.3794,0
9.3894,0
9.3994,0
9.4094,0
9.4194,0
9.4294,0
9.4394,0
9.4494,0
9.4595,0
9.4695,0
9.4795,0
9.4895,0
9.4995,0
9.5095,0
9.5195,0
9.5295,0
9.5395,0
9.5495,0
9.5596,0
9.5696,0
9.5796,0
9.5896,0
9.5996,0
9.6096,0
9.6196,0
9.6296,0
9.6396,0
9.6496,0
9.6597,0
9.6697,0
9.6797,0
9.6897,0
9.6997,0
9.7097,0
9.7197,0
9.7297,0
9.7397,0
9.7497,0
9.7598,0
9.7698,0
9.7798,0
9.7898,0
9.7998,0
9.8098,0
9.8198,0
9.8298,0
9.8398,0
9.8498,0
9.8599,0
9.8699,0
9.8799,0
9.8899,0
9.8999,0
9.9099,0
9.9199,0
9.9299,0
9.9399,0
9.9499,0
9.96,0
9.97,0
9.98,0
9.99,0


==> App1_Diff.csv <==
0,0.0012555,0.0013589,0.012056,0.0029533
0.01001,0.0012416,0.0013447,0.011424,0.0028155
0.02002,0.0012276,0.0013304,0.011588,0.0030156
0.03003,0.001214,0.0013163,0.011703,0.003253
0.04004,0.0012001,0.0013021,0.011926,0.003417
0.05005,0.0011862,0.0012878,0.012559,0.0036388
0.06006,0.0011722,0.0012734,0.012536,0.0037744
0.07007,0.001158,0.0012589,0.012515,0.0038553
0.08008,0.001144,0.0012445,0.012428,0.0038946
0.09009,0.0011301,0.0012303,0.012381,0.0041188
0.1001,0.0011163,0.0012161,0.013064,0.0041575
0.11011,0.001102,0.0012015,0.013327,0.0043027
0.12012,0.0010878,0.0011869,0.013439,0.0044614
0.13013,0.001074,0.0011727,0.014325,0.0045336
0.14014,0.0010599,0.0011584,0.014879,0.0046423
0.15015,0.0010459,0.001144,0.014886,0.004707
0.16016,0.0010319,0.0011296,0.015869,0.0047386
0.17017,0.0010179,0.0011153,0.01589,0.0048634
0.18018,0.001004,0.0011011,0.016416,0.0049245
0.19019,0.00099011,0.0010868,0.016617,0.0050394
0.2002,0.00097634,0.0010727,0.016959,0.0051754
0.21021,0.00096227,0.0010583,0.017263,0.0052637
0.22022,0.00094849,0.0010442,0.018122,0.0054893
0.23023,0.00093476,0.0010301,0.018705,0.0057109
0.24024,0.00092095,0.001016,0.018755,0.006001
0.25025,0.00090703,0.0010017,0.018547,0.0059289
0.26026,0.00089324,0.00098761,0.018607,0.0061758
0.27027,0.0008796,0.00097364,0.019353,0.0063582
0.28028,0.00086613,0.00095985,0.019674,0.006589
0.29029,0.00085257,0.00094596,0.019823,0.0067429
0.3003,0.00083874,0.00093181,0.021017,0.0070358
0.31031,0.00082521,0.00091796,0.022524,0.0071434
0.32032,0.00081167,0.0009041,0.02383,0.0072992
0.33033,0.00079809,0.0008902,0.023903,0.0073545
0.34034,0.00078487,0.00087667,0.023446,0.0074331
0.35035,0.00077159,0.00086307,0.02345,0.0072115
0.36036,0.00075845,0.00084961,0.024801,0.0072207
0.37037,0.00074511,0.00083596,0.024401,0.007434
0.38038,0.00073181,0.00082235,0.026149,0.0078471
0.39039,0.00071864,0.00080887,0.026981,0.0082417
0.4004,0.00070573,0.00079565,0.027809,0.008344
0.41041,0.00069267,0.00078228,0.028852,0.0084606
0.42042,0.00067993,0.00076923,0.029254,0.0089268
0.43043,0.00066703,0.00075602,0.031214,0.0091335
0.44044,0.00065408,0.00074277,0.031613,0.0095044
0.45045,0.00064151,0.00072989,0.032235,0.0095366
0.46046,0.00062905,0.00071713,0.031941,0.0094354
0.47047,0.00061649,0.00070427,0.032909,0.0098102
0.48048,0.00060372,0.00069119,0.033251,0.010148
0.49049,0.00059121,0.00067839,0.033471,0.010395
0.5005,0.00057882,0.0006657,0.034949,0.010851
0.51051,0.00056664,0.00065322,0.03567,0.01126
0.52052,0.00055425,0.00064053,0.036603,0.011883
0.53053,0.00054207,0.00062805,0.036495,0.012301
0.54054,0.00053009,0.00061577,0.03754,0.012566
0.55055,0.00051808,0.00060347,0.038175,0.012755
0.56056,0.00050616,0.00059126,0.038558,0.013408
0.57057,0.00049438,0.00057918,0.041639,0.013585
0.58058,0.00048266,0.00056717,0.042805,0.013681
0.59059,0.00047101,0.00055522,0.043525,0.013248
0.6006,0.00045938,0.0005433,0.043746,0.013615
0.61061,0.00044795,0.00053158,0.045117,0.013794
0.62062,0.00043655,0.0005199,0.046826,0.014041
0.63063,0.00042513,0.00050818,0.048042,0.014715
0.64064,0.00041371,0.00049648,0.049758,0.015318
0.65065,0.00040241,0.00048489,0.050816,0.015523
0.66066,0.00039138,0.00047358,0.055411,0.015992
0.67067,0.00038032,0.00046222,0.05611,0.016449
0.68068,0.00036935,0.00045097,0.056854,0.01719
0.69069,0.00035827,0.00043961,0.058119,0.017732
0.7007,0.00034728,0.00042834,0.06064,0.018481
0.71071,0.00033658,0.00041735,0.063551,0.019046
0.72072,0.0003258,0.00040629,0.066802,0.019753
0.73073,0.00031548,0.00039569,0.069382,0.020231
0.74074,0.00030501,0.00038495,0.071178,0.020451
0.75075,0.00029424,0.00037389,0.074015,0.021299
0.76076,0.00028389,0.00036326,0.077054,0.022299
0.77077,0.00027378,0.00035287,0.0824,0.023121
0.78078,0.00026377,0.00034259,0.08421,0.023652
0.79079,0.00025374,0.00033228,0.091235,0.02459
0.8008,0.0002435,0.00032177,0.09526,0.025745
0.81081,0.00023344,0.00031143,0.10094,0.02709
0.82082,0.00022375,0.00030147,0.10534,0.027782
0.83083,0.00021394,0.00029138,0.1107,0.028554
0.84084,0.00020432,0.00028149,0.11662,0.029733
0.85085,0.00019458,0.00027148,0.12232,0.030686
0.86086,0.00018514,0.00026177,0.12797,0.032479
0.87087,0.00017563,0.000252,0.13653,0.033853
0.88088,0.00016638,0.00024247,0.14629,0.035231
0.89089,0.00015711,0.00023294,0.15578,0.036826
0.9009,0.00014779,0.00022335,0.17022,0.038722
0.91091,0.00013864,0.00021393,0.18314,0.040891
0.92092,0.00012944,0.00020447,0.2015,0.042671
0.93093,0.00012044,0.0001952,0.21409,0.044621
0.94094,0.00011154,0.00018604,0.23173,0.046558
0.95095,0.00010265,0.00017688,0.24482,0.04838
0.96096,9.3906e-05,0.00016788,0.26734,0.050314
0.97097,8.541e-05,0.00015912,0.29979,0.053676
0.98098,7.6998e-05,0.00015045,0.33452,0.056824
0.99099,6.8526e-05,0.00014171,0.37181,0.060731
1.001,6.0265e-05,0.00013319,0.41724,0.064888
1.011,5.2082e-05,0.00012475,0.49375,0.07065
1.021,4.3931e-05,0.00011634,0.5816,0.074408
1.031,3.5917e-05,0.00010807,0.72449,0.078708
1.041,2.7993e-05,9.9886e-05,0.92732,0.086104
1.0511,1.9913e-05,9.1551e-05,1,0.093832
1.0611,1.2205e-05,8.3586e-05,1,0.10238
1.0711,4.1989e-06,7.5327e-05,1,0.11601
1.0811,-3.5984e-06,6.7276e-05,1,0.1273
1.0911,-1.1352e-05,5.9269e-05,1,0.14616
1.1011,-1.878e-05,5.1588e-05,1,0.17042
1.1111,-2.6391e-05,4.3726e-05,1,0.20103
1.1211,-3.3895e-05,3.5972e-05,0.81199,0.24812
1.1311,-4.109e-05,2.8527e-05,0.67913,0.31563
1.1411,-4.8359e-05,2.1008e-05,0.58627,0.41933
1.1512,-5.5401e-05,1.3718e-05,0.52507,0.63773
1.1612,-6.239e-05,6.4807e-06,0.4693,1
1.1712,-6.9378e-05,-7.5348e-07,0.41692,1
1.1812,-7.6408e-05,-8.0289e-06,0.3835,1
1.1912,-8.3341e-05,-1.5207e-05,0.3524,0.59908
1.2012,-9.0472e-05,-2.2582e-05,0.32505,0.40975
1.2112,-9.6957e-05,-2.9312e-05,0.29681,0.31051
1.2212,-0.00010371,-3.6304e-05,0.27914,0.24551
1.2312,-0.00011047,-4.3306e-05,0.25747,0.20688
1.2412,-0.00011713,-5.0214e-05,0.24806,0.17467
1.2513,-0.00012358,-5.6903e-05,0.23907,0.1568
1.2613,-0.00012986,-6.3422e-05,0.22946,0.14029
1.2713,-0.00013618,-6.9976e-05,0.2206,0.1259
1.2813,-0.00014233,-7.6371e-05,0.20808,0.11665
1.2913,-0.00014842,-8.2693e-05,0.20154,0.10696
1.3013,-0.00015447,-8.8976e-05,0.19416,0.1019
1.3113,-0.00016051,-9.525e-05,0.18701,0.095611
1.3213,-0.00016652,-0.0001015,0.18399,0.090681
1.3313,-0.00017242,-0.00010764,0.17895,0.085095
1.3413,-0.00017836,-0.00011381,0.1725,0.081973
1.3514,-0.00018422,-0.00011989,0.16886,0.078006
1.3614,-0.00018994,-0.00012585,0.1657,0.072596
1.3714,-0.0001955,-0.00013164,0.15713,0.070337
1.3814,-0.00020105,-0.00013742,0.1554,0.068673
1.3914,-0.00020664,-0.00014324,0.15095,0.067102
1.4014,-0.00021207,-0.00014889,0.14885,0.066818
1.4114,-0.00021739,-0.00015444,0.14555,0.064629
1.4214,-0.0002229,-0.00016018,0.13838,0.062316
1.4314,-0.00022807,-0.00016558,0.13878,0.06129
1.4414,-0.00023348,-0.00017121,0.13247,0.058753
1.4515,-0.00023865,-0.0001766,0.1302,0.055845
1.4615,-0.00024351,-0.00018169,0.12833,0.055793
1.4715,-0.00024837,-0.00018677,0.12809,0.054347
1.4815,-0.00025326,-0.00019187,0.12442,0.052893
1.4915,-0.0002584,-0.00019723,0.11972,0.052042
1.5015,-0.00026319,-0.00020224,0.11826,0.051183
1.5115,-0.00026809,-0.00020736,0.1169,0.05112
1.5215,-0.00027273,-0.00021222,0.11473,0.049584
1.5315,-0.00027741,-0.00021712,0.1168,0.048149
1.5415,-0.0002822,-0.00022212,0.11676,0.046561
1.5516,-0.00028683,-0.00022697,0.1128,0.045707
1.5616,-0.00029132,-0.00023167,0.11249,0.044553
1.5716,-0.00029584,-0.00023641,0.11165,0.043413
1.5816,-0.00030023,-0.000241,0.11256,0.042317
1.5916,-0.00030455,-0.00024554,0.11142,0.041614
1.6016,-0.00030865,-0.00024984,0.11064,0.040545
1.6116,-0.00031284,-0.00025424,0.10895,0.040316
1.6216,-0.00031694,-0.00025855,0.10648,0.03899
1.6316,-0.00032143,-0.00026325,0.10529,0.037656
1.6416,-0.0003257,-0.00026773,0.10331,0.036668
1.6517,-0.0003296,-0.00027183,0.10235,0.036203
1.6617,-0.00033352,-0.00027596,0.098571,0.035303
1.6717,-0.00033737,-0.00028001,0.099285,0.034854
1.6817,-0.00034144,-0.00028429,0.09847,0.035161
1.6917,-0.00034528,-0.00028833,0.099367,0.035465
1.7017,-0.0003492,-0.00029245,0.09755,0.03508
1.7117,-0.00035311,-0.00029656,0.096089,0.034311
1.7217,-0.00035699,-0.00030064,0.094609,0.033808
1.7317,-0.00036093,-0.00030478,0.093651,0.033714
1.7417,-0.00036465,-0.0003087,0.093189,0.033846
1.7518,-0.00036831,-0.00031256,0.095481,0.033789
1.7618,-0.00037188,-0.00031632,0.095228,0.034415
1.7718,-0.00037545,-0.00032008,0.096049,0.033996
1.7818,-0.00037896,-0.00032379,0.094395,0.033711
1.7918,-0.00038255,-0.00032757,0.093356,0.033397
1.8018,-0.00038596,-0.00033118,0.093219,0.03208
1.8118,-0.00038951,-0.00033492,0.093061,0.032139
1.8218,-0.00039268,-0.00033828,0.091882,0.031817
1.8318,-0.00039589,-0.00034168,0.09199,0.031328
1.8418,-0.00039926,-0.00034524,0.09081,0.030959
1.8519,-0.0004024,-0.00034857,0.090563,0.030797
1.8619,-0.00040564,-0.00035199,0.090392,0.031013
1.8719,-0.00040882,-0.00035536,0.089915,0.031088
1.8819,-0.00041193,-0.00035865,0.08675,0.030878
1.8919,-0.00041501,-0.00036192,0.087749,0.03076
1.9019,-0.0004183,-0.0003654,0.088436,0.03067
1.9119,-0.00042137,-0.00036865,0.087619,0.030231
1.9219,-0.0004246,-0.00037206,0.085884,0.030223
1.9319,-0.00042756,-0.0003752,0.084747,0.029949
1.9419,-0.00043057,-0.00037839,0.084225,0.030489
1.952,-0.00043347,-0.00038147,0.084862,0.030859
1.962,-0.00043638,-0.00038455,0.083678,0.030859
1.972,-0.0004392,-0.00038756,0.08129,0.030672
1.982,-0.00044173,-0.00039026,0.081367,0.029976
1.992,-0.00044459,-0.00039329,0.080561,0.029523
2.002,-0.00044723,-0.00039611,0.078616,0.029677
2.012,-0.00044978,-0.00039884,0.076649,0.02929
2.022,-0.00045257,-0.0004018,0.075598,0.029128
2.032,-0.00045508,-0.00040448,0.075217,0.029039
2.042,-0.00045781,-0.00040739,0.074733,0.028775
2.0521,-0.00046063,-0.00041037,0.073638,0.028694
2.0621,-0.00046343,-0.00041334,0.071048,0.028358
2.0721,-0.00046609,-0.00041617,0.07101,0.027971
2.0821,-0.00046866,-0.00041891,0.070971,0.027275
2.0921,-0.00047132,-0.00042174,0.070577,0.027342
2.1021,-0.00047378,-0.00042436,0.070143,0.027932
2.1121,-0.00047614,-0.00042689,0.070601,0.027894
2.1221,-0.00047879,-0.0004297,0.070596,0.027531
2.1321,-0.00048128,-0.00043236,0.069819,0.027608
2.1421,-0.00048383,-0.00043507,0.069877,0.027467
2.1522,-0.00048632,-0.00043772,0.071007,0.027643
2.1622,-0.00048866,-0.00044022,0.071196,0.02748
2.1722,-0.00049097,-0.00044269,0.071544,0.027086
2.1822,-0.0004935,-0.00044538,0.070714,0.027202
2.1922,-0.00049576,-0.0004478,0.069382,0.027291
2.2022,-0.00049803,-0.00045023,0.069354,0.027079
2.2122,-0.00050056,-0.00045292,0.068334,0.027123
2.2222,-0.00050293,-0.00045544,0.068635,0.027546
2.2322,-0.00050546,-0.00045813,0.067499,0.027672
2.2422,-0.00050771,-0.00046054,0.06805,0.027665
2.2523,-0.0005103,-0.00046327,0.067763,0.02822
2.2623,-0.0005123,-0.00046543,0.067404,0.027854
2.2723,-0.00051468,-0.00046796,0.067001,0.027963
2.2823,-0.00051712,-0.00047055,0.06774,0.027894
2.2923,-0.00051914,-0.00047272,0.068714,0.027842
2.3023,-0.00052133,-0.00047506,0.069361,0.028149
2.3123,-0.00052334,-0.00047722,0.070695,0.028106
2.3223,-0.00052572,-0.00047975,0.071047,0.027831
2.3323,-0.00052803,-0.0004822,0.069733,0.027704
2.3423,-0.00053019,-0.00048452,0.070447,0.027485
2.3524,-0.00053256,-0.00048703,0.070698,0.027182
2.3624,-0.00053465,-0.00048927,0.069717,0.027089
2.3724,-0.00053672,-0.00049147,0.070295,0.027404
2.3824,-0.00053883,-0.00049373,0.069679,0.026826
2.3924,-0.00054094,-0.00049599,0.068677,0.02626
2.4024,-0.00054301,-0.00049819,0.068692,0.026515
2.4124,-0.00054531,-0.00050064,0.068653,0.02603
2.4224,-0.00054777,-0.00050323,0.066879,0.025907
2.4324,-0.00054993,-0.00050553,0.066984,0.026026
2.4424,-0.00055202,-0.00050776,0.067948,0.025615
2.4525,-0.00055413,-0.00051001,0.068852,0.025279
2.4625,-0.00055613,-0.00051215,0.068803,0.025178
2.4725,-0.00055832,-0.00051448,0.069785,0.025604
2.4825,-0.00056045,-0.00051674,0.069114,0.025284
2.4925,-0.00056264,-0.00051906,0.068344,0.025118
2.5025,-0.00056484,-0.0005214,0.068567,0.02499
2.5125,-0.00056724,-0.00052393,0.067944,0.024465
2.5225,-0.00056931,-0.00052613,0.068974,0.024324
2.5325,-0.00057143,-0.00052838,0.068273,0.024129
2.5425,-0.00057327,-0.00053036,0.068079,0.023927
2.5526,-0.00057555,-0.00053276,0.067075,0.023637
2.5626,-0.00057753,-0.00053487,0.06792,0.023805
2.5726,-0.00057957,-0.00053704,0.067644,0.024084
2.5826,-0.00058175,-0.00053935,0.066459,0.024443
2.5926,-0.00058384,-0.00054157,0.066855,0.024293
2.6026,-0.00058608,-0.00054394,0.067795,0.024497
2.6126,-0.00058815,-0.00054613,0.067657,0.024197
2.6226,-0.0005901,-0.00054821,0.067321,0.023813
2.6326,-0.00059219,-0.00055042,0.066839,0.023872
2.6426,-0.00059433,-0.00055268,0.066788,0.023866
2.6527,-0.00059654,-0.00055501,0.067033,0.023749
2.6627,-0.0005989,-0.00055749,0.067069,0.023373
2.6727,-0.00060117,-0.00055989,0.06681,0.023566
2.6827,-0.00060346,-0.00056229,0.066325,0.023339
2.6927,-0.00060542,-0.00056438,0.066959,0.023666
2.7027,-0.0006075,-0.00056658,0.068273,0.023585
2.7127,-0.00060981,-0.00056901,0.068672,0.023475
2.7227,-0.00061194,-0.00057125,0.068768,0.023432
2.7327,-0.00061439,-0.00057382,0.06826,0.023319
2.7427,-0.00061629,-0.00057584,0.066496,0.023077
2.7528,-0.00061847,-0.00057813,0.066205,0.023094
2.7628,-0.00062086,-0.00058064,0.066032,0.023195
2.7728,-0.00062307,-0.00058297,0.06704,0.02307
2.7828,-0.00062526,-0.00058527,0.066892,0.023013
2.7928,-0.00062759,-0.00058771,0.066888,0.022661
2.8028,-0.00062982,-0.00059005,0.066493,0.022489
2.8128,-0.00063227,-0.00059262,0.066496,0.022192
2.8228,-0.0006345,-0.00059495,0.06636,0.022259
2.8328,-0.00063681,-0.00059738,0.064175,0.021939
2.8428,-0.00063904,-0.00059972,0.064217,0.021674
2.8529,-0.00064141,-0.00060219,0.064831,0.021947
2.8629,-0.00064388,-0.00060478,0.064864,0.021885
2.8729,-0.00064629,-0.0006073,0.064503,0.021805
2.8829,-0.00064839,-0.0006095,0.064076,0.021575
2.8929,-0.00065058,-0.0006118,0.063674,0.021557
2.9029,-0.000653,-0.00061432,0.064514,0.021304
2.9129,-0.00065543,-0.00061686,0.063424,0.02114
2.9229,-0.00065796,-0.0006195,0.063607,0.02107
2.9329,-0.00066036,-0.000622,0.064256,0.020931
2.9429,-0.00066274,-0.00062449,0.064171,0.020576
2.953,-0.00066509,-0.00062694,0.063243,0.020363
2.963,-0.00066748,-0.00062943,0.06222,0.020247
2.973,-0.00067,-0.00063205,0.061797,0.020298
2.983,-0.00067265,-0.00063481,0.061972,0.020322
2.993,-0.00067538,-0.00063763,0.062113,0.020207
3.003,-0.00067816,-0.00064052,0.062384,0.020346
3.013,-0.00068056,-0.00064301,0.061231,0.02059
3.023,-0.00068294,-0.0006455,0.060184,0.02048
3.033,-0.00068565,-0.0006483,0.059884,0.020155
3.043,-0.00068813,-0.00065088,0.060509,0.019915
3.0531,-0.00069085,-0.00065369,0.059721,0.019935
3.0631,-0.00069345,-0.00065639,0.060301,0.020121
3.0731,-0.00069605,-0.00065908,0.060078,0.02025
3.0831,-0.00069852,-0.00066165,0.059821,0.019934
3.0931,-0.00070127,-0.00066449,0.058601,0.019785
3.1031,-0.00070393,-0.00066725,0.05866,0.019963
3.1131,-0.00070673,-0.00067015,0.058076,0.019732
3.1231,-0.00070974,-0.00067325,0.057886,0.019491
3.1331,-0.00071272,-0.00067632,0.05825,0.019462
3.1431,-0.00071542,-0.00067912,0.058759,0.019519
3.1532,-0.00071814,-0.00068193,0.059014,0.019473
3.1632,-0.00072095,-0.00068482,0.058292,0.019382
3.1732,-0.00072387,-0.00068784,0.057032,0.019508
3.1832,-0.00072665,-0.00069071,0.056914,0.019158
3.1932,-0.00072956,-0.00069371,0.057622,0.019803
3.2032,-0.0007324,-0.00069664,0.058874,0.019549
3.2132,-0.00073531,-0.00069964,0.057555,0.019622
3.2232,-0.00073827,-0.00070269,0.058441,0.019485
3.2332,-0.00074134,-0.00070584,0.058428,0.019291
3.2432,-0.00074447,-0.00070905,0.057558,0.019148
3.2533,-0.00074773,-0.0007124,0.057638,0.019316
3.2633,-0.00075096,-0.00071572,0.057711,0.019142
3.2733,-0.00075397,-0.00071882,0.058521,0.019372
3.2833,-0.00075712,-0.00072205,0.059086,0.019282
3.2933,-0.00076039,-0.00072541,0.058285,0.019342
3.3033,-0.00076358,-0.00072868,0.057711,0.0193
3.3133,-0.00076681,-0.00073199,0.057128,0.01945
3.3233,-0.00077021,-0.00073548,0.056899,0.019159
3.3333,-0.00077351,-0.00073885,0.056865,0.018953
3.3433,-0.0007768,-0.00074223,0.056839,0.018987
3.3534,-0.00078004,-0.00074556,0.056961,0.018713
3.3634,-0.00078338,-0.00074897,0.056183,0.018593
3.3734,-0.00078671,-0.00075238,0.056716,0.018584
3.3834,-0.00079,-0.00075576,0.05646,0.018601
3.3934,-0.00079314,-0.00075897,0.05574,0.018437
3.4034,-0.00079695,-0.00076287,0.055948,0.018418
3.4134,-0.00080024,-0.00076623,0.055607,0.018262
3.4234,-0.00080381,-0.00076988,0.05576,0.018434
3.4334,-0.00080755,-0.0007737,0.055069,0.018472
3.4434,-0.00081132,-0.00077755,0.055192,0.018292
3.4535,-0.00081497,-0.00078128,0.055144,0.018233
3.4635,-0.00081862,-0.00078499,0.055334,0.018055
3.4735,-0.00082239,-0.00078885,0.055361,0.017939
3.4835,-0.00082613,-0.00079266,0.054518,0.018079
3.4935,-0.00082983,-0.00079644,0.05482,0.018248
3.5035,-0.00083357,-0.00080025,0.054894,0.017974
3.5135,-0.00083748,-0.00080423,0.054467,0.017707
3.5235,-0.00084138,-0.00080821,0.054177,0.017587
3.5335,-0.00084522,-0.00081212,0.054349,0.017602
3.5435,-0.00084917,-0.00081615,0.054512,0.01758
3.5536,-0.00085329,-0.00082034,0.054346,0.017418
3.5636,-0.0008573,-0.00082442,0.054353,0.017288
3.5736,-0.00086143,-0.00082863,0.054642,0.017284
3.5836,-0.00086547,-0.00083274,0.054278,0.016842
3.5936,-0.00086956,-0.00083689,0.054171,0.017375
3.6036,-0.00087391,-0.00084132,0.054072,0.017462
3.6136,-0.00087816,-0.00084564,0.053991,0.017217
3.6236,-0.00088254,-0.00085008,0.053734,0.016841
3.6336,-0.00088663,-0.00085424,0.053381,0.016674
3.6436,-0.00089115,-0.00085883,0.053732,0.016604
3.6537,-0.00089552,-0.00086327,0.05368,0.016416
3.6637,-0.00089983,-0.00086765,0.052652,0.016268
3.6737,-0.00090444,-0.00087233,0.052091,0.016322
3.6837,-0.00090903,-0.00087698,0.051874,0.01631
3.6937,-0.00091378,-0.0008818,0.05227,0.016171
3.7037,-0.00091821,-0.0008863,0.05262,0.01624
3.7137,-0.0009229,-0.00089105,0.052281,0.016382
3.7237,-0.00092757,-0.0008958,0.05207,0.016176
3.7337,-0.00093209,-0.00090038,0.052454,0.016337
3.7437,-0.00093689,-0.00090524,0.052672,0.016218
3.7538,-0.00094172,-0.00091014,0.052669,0.01626
3.7638,-0.00094627,-0.00091475,0.052558,0.016148
3.7738,-0.00095114,-0.00091969,0.052277,0.016146
3.7838,-0.0009558,-0.00092441,0.051104,0.01603
3.7938,-0.00096083,-0.0009295,0.051254,0.015814
3.8038,-0.00096558,-0.00093432,0.051112,0.015783
3.8138,-0.00097082,-0.00093962,0.05023,0.015695
3.8238,-0.00097593,-0.0009448,0.050245,0.015491
3.8338,-0.0009811,-0.00095002,0.050003,0.015639
3.8438,-0.00098634,-0.00095533,0.049406,0.015547
3.8539,-0.00099158,-0.00096063,0.049364,0.015554
3.8639,-0.00099674,-0.00096585,0.048738,0.015551
3.8739,-0.0010022,-0.00097133,0.048012,0.015349
3.8839,-0.0010077,-0.00097694,0.047986,0.015185
3.8939,-0.0010131,-0.00098234,0.047339,0.015024
3.9039,-0.0010183,-0.00098761,0.046998,0.014967
3.9139,-0.0010238,-0.00099322,0.046801,0.015027
3.9239,-0.0010292,-0.00099864,0.046471,0.015246
3.9339,-0.0010346,-0.0010041,0.046376,0.015116
3.9439,-0.0010401,-0.0010097,0.045598,0.015038
3.954,-0.0010457,-0.0010153,0.04535,0.014953
3.964,-0.0010513,-0.001021,0.044897,0.015063
3.974,-0.0010569,-0.0010266,0.045031,0.015097
3.984,-0.0010627,-0.0010325,0.045151,0.015084
3.994,-0.0010688,-0.0010386,0.045014,0.014903
4.004,-0.0010745,-0.0010445,0.045736,0.014865
4.014,-0.0010805,-0.0010505,0.045074,0.014757
4.024,-0.0010865,-0.0010566,0.044745,0.014798
4.034,-0.0010927,-0.0010628,0.043839,0.0146
4.044,-0.0010988,-0.001069,0.043223,0.014628
4.0541,-0.0011051,-0.0010753,0.043137,0.014753
4.0641,-0.0011113,-0.0010815,0.042731,0.014868
4.0741,-0.0011177,-0.001088,0.042322,0.014861
4.0841,-0.0011241,-0.0010944,0.042073,0.014923
4.0941,-0.0011305,-0.001101,0.041898,0.014644
4.1041,-0.0011367,-0.0011072,0.040604,0.014585
4.1141,-0.0011429,-0.0011134,0.040509,0.014587
4.1241,-0.0011494,-0.0011199,0.040024,0.014571
4.1341,-0.0011559,-0.0011266,0.039575,0.01458
4.1441,-0.0011623,-0.001133,0.039629,0.014465
4.1542,-0.001169,-0.0011397,0.038735,0.014422
4.1642,-0.0011757,-0.0011465,0.038984,0.014472
4.1742,-0.0011825,-0.0011533,0.038799,0.014384
4.1842,-0.0011892,-0.0011601,0.038134,0.014313
4.1942,-0.001196,-0.001167,0.038083,0.014184
4.2042,-0.0012032,-0.0011742,0.037894,0.014082
4.2142,-0.0012102,-0.0011813,0.037694,0.013863
4.2242,-0.0012172,-0.0011883,0.037651,0.01373
4.2342,-0.0012241,-0.0011953,0.037697,0.013646
4.2442,-0.0012313,-0.0012025,0.037512,0.01364
4.2543,-0.0012385,-0.0012097,0.037624,0.013452
4.2643,-0.0012456,-0.0012169,0.037309,0.013436
4.2743,-0.0012528,-0.0012242,0.036933,0.013438
4.2843,-0.0012603,-0.0012317,0.036767,0.013288
4.2943,-0.0012676,-0.001239,0.036775,0.013274
4.3043,-0.001275,-0.0012465,0.036236,0.01304
4.3143,-0.0012827,-0.0012543,0.035867,0.012983
4.3243,-0.0012903,-0.0012619,0.035723,0.012974
4.3343,-0.0012982,-0.0012698,0.035929,0.012947
4.3443,-0.0013056,-0.0012773,0.036066,0.012669
4.3544,-0.0013136,-0.0012853,0.036375,0.012597
4.3644,-0.0013211,-0.0012929,0.036129,0.012508
4.3744,-0.001329,-0.0013009,0.036458,0.012451
4.3844,-0.0013369,-0.0013088,0.036243,0.012268
4.3944,-0.001345,-0.0013169,0.036315,0.0122
4.4044,-0.001353,-0.001325,0.036853,0.012137
4.4144,-0.0013614,-0.0013334,0.036384,0.012017
4.4244,-0.0013698,-0.0013418,0.036366,0.012061
4.4344,-0.0013781,-0.0013502,0.036285,0.011869
4.4444,-0.0013865,-0.0013587,0.036166,0.011807
4.4545,-0.0013949,-0.0013671,0.035813,0.011779
4.4645,-0.0014034,-0.0013757,0.035445,0.011594
4.4745,-0.0014118,-0.0013841,0.035462,0.011765
4.4845,-0.0014205,-0.0013928,0.035126,0.011708
4.4945,-0.0014293,-0.0014017,0.034736,0.01167
4.5045,-0.0014381,-0.0014105,0.035053,0.01156
4.5145,-0.0014471,-0.0014196,0.035068,0.011482
4.5245,-0.0014561,-0.0014287,0.035135,0.011487
4.5345,-0.0014651,-0.0014376,0.034542,0.011201
4.5445,-0.0014741,-0.0014467,0.034225,0.011106
4.5546,-0.0014832,-0.0014559,0.034117,0.011028
4.5646,-0.0014926,-0.0014653,0.033686,0.011074
4.5746,-0.0015018,-0.0014745,0.03378,0.011166
4.5846,-0.0015112,-0.001484,0.034029,0.011379
4.5946,-0.0015206,-0.0014934,0.034019,0.011283
4.6046,-0.0015302,-0.001503,0.03416,0.011134
4.6146,-0.0015395,-0.0015125,0.034171,0.01107
4.6246,-0.001549,-0.001522,0.03407,0.011043
4.6346,-0.0015587,-0.0015317,0.033932,0.011072
4.6446,-0.0015684,-0.0015414,0.033574,0.010965
4.6547,-0.0015781,-0.0015512,0.033735,0.010792
4.6647,-0.0015879,-0.001561,0.033803,0.010666
4.6747,-0.0015981,-0.0015712,0.033513,0.010625
4.6847,-0.0016081,-0.0015813,0.033371,0.010593
4.6947,-0.0016182,-0.0015914,0.033197,0.010478
4.7047,-0.0016285,-0.0016018,0.03302,0.010554
4.7147,-0.0016389,-0.0016122,0.032792,0.010469
4.7247,-0.0016493,-0.0016227,0.032531,0.010536
4.7347,-0.00166,-0.0016334,0.032609,0.010433
4.7447,-0.0016704,-0.0016438,0.03197,0.010407
4.7548,-0.0016806,-0.0016541,0.031241,0.010269
4.7648,-0.0016912,-0.0016647,0.031462,0.010288
4.7748,-0.0017018,-0.0016754,0.031297,0.010126
4.7848,-0.0017125,-0.0016861,0.03141,0.01032
4.7948,-0.0017233,-0.0016969,0.031374,0.010327
4.8048,-0.0017344,-0.001708,0.031481,0.010334
4.8148,-0.0017453,-0.001719,0.03115,0.010258
4.8248,-0.0017564,-0.0017301,0.031104,0.01022
4.8348,-0.0017675,-0.0017413,0.030942,0.010052
4.8448,-0.0017788,-0.0017526,0.030706,0.009981
4.8549,-0.0017903,-0.0017642,0.030726,0.0099646
4.8649,-0.0018016,-0.0017755,0.030568,0.0098813
4.8749,-0.001813,-0.0017869,0.030352,0.0097719
4.8849,-0.0018248,-0.0017988,0.030307,0.0096355
4.8949,-0.0018363,-0.0018104,0.030892,0.0095941
4.9049,-0.0018481,-0.0018221,0.031207,0.0095686
4.9149,-0.00186,-0.0018341,0.030992,0.0095829
4.9249,-0.0018721,-0.0018462,0.030367,0.0093737
4.9349,-0.0018842,-0.0018584,0.030596,0.0093171
4.9449,-0.0018963,-0.0018705,0.030025,0.0092543
4.955,-0.0019085,-0.0018827,0.029448,0.0092545
4.965,-0.0019207,-0.001895,0.029725,0.0093093
4.975,-0.0019333,-0.0019076,0.029609,0.0093045
4.985,-0.0019457,-0.0019201,0.029422,0.0091654
4.995,-0.0019584,-0.0019328,0.029115,0.0091314
5.005,-0.0019711,-0.0019455,0.028967,0.0089945
5.015,-0.0019838,-0.0019582,0.029079,0.0089116
5.025,-0.0019966,-0.0019711,0.028839,0.0088673
5.035,-0.0020095,-0.001984,0.028234,0.0088734
5.045,-0.0020226,-0.0019972,0.02785,0.0087961
5.0551,-0.002036,-0.0020106,0.027996,0.008817
5.0651,-0.0020495,-0.0020241,0.027993,0.0087761
5.0751,-0.0020629,-0.0020376,0.027931,0.0087978
5.0851,-0.0020764,-0.0020511,0.027607,0.0087475
5.0951,-0.0020899,-0.0020646,0.027615,0.0086388
5.1051,-0.0021035,-0.0020783,0.027467,0.008646
5.1151,-0.0021174,-0.0020922,0.027509,0.0085598
5.1251,-0.0021315,-0.0021064,0.027496,0.0085483
5.1351,-0.0021456,-0.0021204,0.027592,0.0085929
5.1451,-0.0021595,-0.0021344,0.027267,0.0085079
5.1552,-0.0021737,-0.0021486,0.026969,0.0084557
5.1652,-0.002188,-0.002163,0.026534,0.0084274
5.1752,-0.0022025,-0.0021775,0.026158,0.0084349
5.1852,-0.0022172,-0.0021922,0.025843,0.0083138
5.1952,-0.002232,-0.002207,0.025824,0.0082588
5.2052,-0.0022466,-0.0022217,0.025812,0.0082233
5.2152,-0.0022617,-0.0022368,0.025503,0.008155
5.2252,-0.0022767,-0.0022518,0.025406,0.0080575
5.2352,-0.002292,-0.0022672,0.024971,0.0079726
5.2452,-0.0023074,-0.0022826,0.024631,0.0079569
5.2553,-0.0023226,-0.0022979,0.0245,0.0078441
5.2653,-0.0023382,-0.0023135,0.024433,0.0078196
5.2753,-0.0023539,-0.0023292,0.024704,0.007949
5.2853,-0.0023695,-0.0023448,0.024654,0.0078664
5.2953,-0.0023852,-0.0023605,0.024575,0.007913
5.3053,-0.0024011,-0.0023765,0.024605,0.0078977
5.3153,-0.002417,-0.0023925,0.024296,0.0079232
5.3253,-0.0024333,-0.0024087,0.024207,0.0077355
5.3353,-0.0024494,-0.0024249,0.024065,0.0077023
5.3453,-0.0024658,-0.0024413,0.023909,0.0075984
5.3554,-0.0024821,-0.0024577,0.023835,0.0074407
5.3654,-0.0024988,-0.0024744,0.02365,0.0073785
5.3754,-0.0025156,-0.0024912,0.023742,0.0073649
5.3854,-0.0025325,-0.0025082,0.023416,0.0072732
5.3954,-0.0025495,-0.0025252,0.023194,0.007357
5.4054,-0.0025666,-0.0025423,0.022995,0.0072543
5.4154,-0.0025834,-0.0025592,0.022779,0.0072271
5.4254,-0.0026007,-0.0025765,0.022765,0.0072552
5.4354,-0.0026182,-0.002594,0.02285,0.0072255
5.4454,-0.0026356,-0.0026115,0.02284,0.0072533
5.4555,-0.0026531,-0.002629,0.022637,0.0072495
5.4655,-0.0026711,-0.002647,0.022603,0.0072559
5.4755,-0.0026891,-0.002665,0.022462,0.0071911
5.4855,-0.002707,-0.002683,0.022258,0.0070764
5.4955,-0.0027251,-0.002701,0.022114,0.0070196
5.5055,-0.0027433,-0.0027193,0.022098,0.0069617
5.5155,-0.0027617,-0.0027377,0.02201,0.006938
5.5255,-0.0027804,-0.0027565,0.021853,0.0068183
5.5355,-0.0027991,-0.0027752,0.021708,0.0068389
5.5455,-0.002818,-0.0027941,0.021594,0.0068433
5.5556,-0.0028367,-0.0028128,0.021435,0.0067381
5.5656,-0.0028557,-0.0028318,0.021325,0.0066451
5.5756,-0.0028748,-0.002851,0.02128,0.006729
5.5856,-0.002894,-0.0028702,0.021362,0.0066927
5.5956,-0.0029135,-0.0028898,0.021514,0.0066273
5.6056,-0.0029331,-0.0029094,0.021301,0.0066201
5.6156,-0.0029528,-0.0029291,0.021311,0.0065969
5.6256,-0.0029729,-0.0029492,0.021162,0.0066673
5.6356,-0.0029928,-0.0029692,0.020951,0.0066657
5.6456,-0.0030127,-0.0029891,0.020965,0.0066375
5.6557,-0.0030332,-0.0030096,0.020617,0.0066076
5.6657,-0.0030538,-0.0030302,0.020283,0.0066428
5.6757,-0.0030743,-0.0030507,0.020154,0.0065803
5.6857,-0.0030951,-0.0030716,0.019893,0.0065576
5.6957,-0.0031159,-0.0030924,0.019568,0.0064802
5.7057,-0.003137,-0.0031135,0.019433,0.0064181
5.7157,-0.003158,-0.0031346,0.019096,0.0063593
5.7257,-0.0031793,-0.0031559,0.018979,0.0063304
5.7357,-0.0032009,-0.0031775,0.018843,0.0062407
5.7457,-0.0032226,-0.0031992,0.018907,0.006299
5.7558,-0.0032445,-0.0032212,0.018896,0.0063222
5.7658,-0.0032664,-0.0032431,0.018966,0.0062748
5.7758,-0.0032882,-0.0032649,0.018988,0.0062085
5.7858,-0.0033105,-0.0032872,0.018742,0.0061493
5.7958,-0.0033328,-0.0033096,0.018923,0.0061199
5.8058,-0.0033554,-0.0033322,0.018959,0.0060795
5.8158,-0.0033778,-0.0033546,0.018909,0.0060085
5.8258,-0.0034006,-0.0033774,0.018915,0.0060655
5.8358,-0.0034236,-0.0034004,0.018686,0.0060582
5.8458,-0.0034469,-0.0034238,0.018684,0.0060916
5.8559,-0.0034703,-0.0034472,0.018532,0.0060524
5.8659,-0.0034939,-0.0034708,0.018156,0.0059864
5.8759,-0.0035178,-0.0034947,0.017956,0.0059493
5.8859,-0.0035414,-0.0035184,0.017811,0.0059135
5.8959,-0.0035652,-0.0035422,0.017723,0.0059013
5.9059,-0.0035894,-0.0035663,0.01749,0.0058205
5.9159,-0.0036137,-0.0035907,0.017442,0.0057974
5.9259,-0.0036384,-0.0036154,0.017308,0.0057453
5.9359,-0.0036631,-0.0036402,0.017414,0.005744
5.9459,-0.0036883,-0.0036654,0.017427,0.0057028
5.956,-0.0037132,-0.0036903,0.017318,0.0056997
5.966,-0.0037385,-0.0037156,0.017253,0.0056617
5.976,-0.003764,-0.0037412,0.016988,0.0056036
5.986,-0.0037895,-0.0037667,0.016803,0.0056336
5.996,-0.0038152,-0.0037924,0.016756,0.00562
6.006,-0.0038413,-0.0038184,0.01664,0.0056124
6.016,-0.0038671,-0.0038444,0.016413,0.0055674
6.026,-0.0038935,-0.0038707,0.016207,0.0056314
6.036,-0.0039199,-0.0038971,0.016136,0.005588
6.046,-0.0039467,-0.0039239,0.016118,0.0055498
6.0561,-0.0039733,-0.0039506,0.016087,0.0055004
6.0661,-0.0040004,-0.0039777,0.015937,0.0054374
6.0761,-0.0040277,-0.004005,0.015824,0.0054516
6.0861,-0.0040551,-0.0040324,0.01587,0.0054354
6.0961,-0.0040832,-0.0040605,0.015681,0.0054355
6.1061,-0.0041108,-0.0040882,0.015481,0.005455
6.1161,-0.0041387,-0.004116,0.015563,0.0054149
6.1261,-0.0041667,-0.0041441,0.015518,0.0053934
6.1361,-0.004195,-0.0041724,0.015317,0.0053981
6.1461,-0.0042233,-0.0042007,0.015392,0.0054093
6.1562,-0.0042519,-0.0042293,0.015354,0.0053763
6.1662,-0.0042807,-0.0042581,0.015212,0.005345
6.1762,-0.0043097,-0.0042872,0.01497,0.0053377
6.1862,-0.0043389,-0.0043164,0.014926,0.0052585
6.1962,-0.0043684,-0.0043459,0.014893,0.0052891
6.2062,-0.0043981,-0.0043756,0.014927,0.0052634
6.2162,-0.0044278,-0.0044054,0.014985,0.005249
6.2262,-0.0044579,-0.0044355,0.015046,0.005238
6.2362,-0.0044882,-0.0044658,0.014913,0.0051795
6.2462,-0.0045186,-0.0044962,0.014882,0.0051474
6.2563,-0.0045495,-0.0045271,0.014844,0.0051086
6.2663,-0.0045802,-0.0045579,0.014652,0.005076
6.2763,-0.0046114,-0.004589,0.014505,0.0050598
6.2863,-0.0046429,-0.0046205,0.014513,0.0050474
6.2963,-0.0046747,-0.0046523,0.014361,0.0050226
6.3063,-0.0047065,-0.0046841,0.014223,0.0049484
6.3163,-0.0047383,-0.004716,0.014122,0.004916
6.3263,-0.0047705,-0.0047481,0.013936,0.0048909
6.3363,-0.0048029,-0.0047806,0.013834,0.0048698
6.3463,-0.0048355,-0.0048132,0.013648,0.004855
6.3564,-0.0048683,-0.0048461,0.013434,0.0048039
6.3664,-0.0049014,-0.0048792,0.013439,0.0047994
6.3764,-0.0049348,-0.0049126,0.013467,0.0047614
6.3864,-0.0049686,-0.0049463,0.013519,0.0047111
6.3964,-0.0050024,-0.0049802,0.013455,0.0046853
6.4064,-0.0050364,-0.0050142,0.013362,0.0046665
6.4164,-0.0050708,-0.0050486,0.013367,0.0046246
6.4264,-0.0051053,-0.0050831,0.013342,0.004579
6.4364,-0.00514,-0.0051177,0.013341,0.0045251
6.4464,-0.0051748,-0.0051526,0.013294,0.0045347
6.4565,-0.00521,-0.0051878,0.013225,0.004499
6.4665,-0.005245,-0.0052228,0.013311,0.0045254
6.4765,-0.0052806,-0.0052584,0.013228,0.004457
6.4865,-0.0053162,-0.0052941,0.013078,0.0044719
6.4965,-0.0053522,-0.00533,0.012992,0.0044835
6.5065,-0.0053885,-0.0053663,0.013006,0.0044834
6.5165,-0.0054248,-0.0054027,0.012914,0.0044671
6.5265,-0.0054614,-0.0054393,0.012867,0.0044969
6.5365,-0.0054982,-0.0054761,0.012728,0.0044681
6.5465,-0.0055354,-0.0055133,0.012547,0.0044423
6.5566,-0.0055731,-0.0055509,0.01258,0.0044149
6.5666,-0.0056107,-0.0055886,0.012479,0.0044009
6.5766,-0.0056486,-0.0056265,0.012369,0.0043969
6.5866,-0.0056866,-0.0056645,0.012333,0.0043843
6.5966,-0.0057249,-0.0057028,0.012365,0.0043631
6.6066,-0.0057637,-0.0057416,0.012319,0.0043335
6.6166,-0.0058027,-0.0057805,0.012168,0.004276
6.6266,-0.0058418,-0.0058197,0.011975,0.0042537
6.6366,-0.0058813,-0.0058592,0.011864,0.0042369
6.6466,-0.0059211,-0.005899,0.011914,0.0042501
6.6567,-0.0059611,-0.005939,0.011814,0.0042104
6.6667,-0.0060011,-0.005979,0.011832,0.0042057
6.6767,-0.0060416,-0.0060195,0.011834,0.0041954
6.6867,-0.0060824,-0.0060603,0.011741,0.0041535
6.6967,-0.0061232,-0.0061012,0.011713,0.0041308
6.7067,-0.0061644,-0.0061423,0.011789,0.0041167
6.7167,-0.006206,-0.0061839,0.011671,0.0040553
6.7267,-0.0062478,-0.0062257,0.011662,0.0040721
6.7367,-0.0062897,-0.0062676,0.01163,0.0040359
6.7467,-0.006332,-0.0063099,0.011482,0.0039705
6.7568,-0.0063746,-0.0063525,0.011486,0.0039498
6.7668,-0.0064174,-0.0063953,0.011533,0.0039423
6.7768,-0.0064606,-0.0064385,0.011454,0.003942
6.7868,-0.0065039,-0.0064818,0.01139,0.0039537
6.7968,-0.0065475,-0.0065254,0.011397,0.0039164
6.8068,-0.0065914,-0.0065693,0.011357,0.0038858
6.8168,-0.0066355,-0.0066134,0.011207,0.0038373
6.8268,-0.0066799,-0.0066578,0.011023,0.0038385
6.8368,-0.0067247,-0.0067026,0.011068,0.0038144
6.8468,-0.0067696,-0.0067475,0.010964,0.0037707
6.8569,-0.0068148,-0.0067926,0.010967,0.0037226
6.8669,-0.0068602,-0.0068381,0.010916,0.003696
6.8769,-0.0069058,-0.0068837,0.010834,0.0036883
6.8869,-0.0069519,-0.0069297,0.010819,0.0036689
6.8969,-0.0069982,-0.006976,0.010766,0.0036947
6.9069,-0.0070449,-0.0070227,0.010856,0.0036485
6.9169,-0.0070919,-0.0070697,0.01077,0.0036577
6.9269,-0.0071392,-0.007117,0.010729,0.0036314
6.9369,-0.0071865,-0.0071643,0.010801,0.0035852
6.9469,-0.0072343,-0.0072121,0.010696,0.0035854
6.957,-0.0072821,-0.0072599,0.010702,0.0036047
6.967,-0.0073306,-0.0073084,0.010686,0.003593
6.977,-0.0073793,-0.007357,0.010618,0.0036048
6.987,-0.0074285,-0.0074062,0.010644,0.0036086
6.997,-0.0074777,-0.0074554,0.010654,0.0036247
7.007,-0.0075271,-0.0075048,0.01057,0.0036198
7.017,-0.007577,-0.0075547,0.010482,0.0035922
7.027,-0.007627,-0.0076047,0.010526,0.0035587
7.037,-0.0076776,-0.0076553,0.010498,0.0035407
7.047,-0.0077285,-0.0077061,0.01037,0.0034947
7.0571,-0.0077796,-0.0077573,0.010354,0.0034644
7.0671,-0.0078312,-0.0078089,0.01035,0.0034182
7.0771,-0.0078829,-0.0078605,0.010396,0.0033697
7.0871,-0.007935,-0.0079126,0.010342,0.0033404
7.0971,-0.0079875,-0.007965,0.010265,0.0033432
7.1071,-0.0080398,-0.0080173,0.010235,0.0033301
7.1171,-0.0080927,-0.0080703,0.010238,0.0033194
7.1271,-0.008146,-0.0081235,0.010098,0.0033019
7.1371,-0.0081997,-0.0081772,0.010175,0.0032853
7.1471,-0.0082537,-0.0082312,0.010076,0.0032682
7.1572,-0.0083078,-0.0082853,0.010076,0.0032371
7.1672,-0.0083619,-0.0083394,0.0099425,0.0032389
7.1772,-0.008417,-0.0083944,0.0098982,0.0032274
7.1872,-0.0084722,-0.0084496,0.0098351,0.0032139
7.1972,-0.0085274,-0.0085048,0.0097933,0.0032092
7.2072,-0.0085832,-0.0085606,0.0098092,0.0031986
7.2172,-0.0086394,-0.0086167,0.0098212,0.0031937
7.2272,-0.008696,-0.0086733,0.0098775,0.0031721
7.2372,-0.0087527,-0.00873,0.0098233,0.0031491
7.2472,-0.0088101,-0.0087873,0.009812,0.0031282
7.2573,-0.0088674,-0.0088447,0.0097347,0.0031308
7.2673,-0.0089254,-0.0089026,0.0097206,0.00313
7.2773,-0.0089832,-0.0089604,0.0096888,0.0031356
7.2873,-0.0090418,-0.0090189,0.0096965,0.0031308
7.2973,-0.0091005,-0.0090776,0.0095906,0.0031218
7.3073,-0.0091596,-0.0091367,0.0095524,0.0031201
7.3173,-0.0092191,-0.0091962,0.0094879,0.0031035
7.3273,-0.0092788,-0.0092559,0.0094748,0.0031008
7.3373,-0.0093389,-0.0093159,0.0094041,0.003105
7.3473,-0.0093992,-0.0093762,0.0094256,0.0030898
7.3574,-0.00946,-0.0094369,0.0093117,0.0030895
7.3674,-0.0095209,-0.0094978,0.0093124,0.0030786
7.3774,-0.0095824,-0.0095593,0.0092818,0.0030535
7.3874,-0.0096443,-0.0096211,0.0092459,0.0030429
7.3974,-0.0097062,-0.009683,0.0091357,0.003046
7.4074,-0.0097687,-0.0097455,0.0090518,0.0030469
7.4174,-0.0098315,-0.0098082,0.009064,0.0030336
7.4274,-0.0098947,-0.0098714,0.0090691,0.0030219
7.4374,-0.0099583,-0.009935,0.0090504,0.003009
7.4474,-0.010022,-0.0099989,0.0090486,0.0030036
7.4575,-0.010087,-0.010063,0.009037,0.0030046
7.4675,-0.010151,-0.010128,0.0090252,0.002993
7.4775,-0.010216,-0.010193,0.0090591,0.0029752
7.4875,-0.010281,-0.010258,0.0090711,0.0029471
7.4975,-0.010347,-0.010323,0.0090662,0.0029246
7.5075,-0.010412,-0.010389,0.0089994,0.0029281
7.5175,-0.010479,-0.010455,0.0089244,0.0029022
7.5275,-0.010545,-0.010521,0.0089451,0.0028861
7.5375,-0.010612,-0.010589,0.0089357,0.0028687
7.5475,-0.01068,-0.010656,0.0088274,0.0028783
7.5576,-0.010747,-0.010723,0.0087709,0.002864
7.5676,-0.010815,-0.010791,0.0087478,0.0028415
7.5776,-0.010883,-0.01086,0.0087799,0.0028291
7.5876,-0.010952,-0.010928,0.0087564,0.0028146
7.5976,-0.011021,-0.010997,0.0087001,0.0028231
7.6076,-0.01109,-0.011066,0.0086604,0.0028112
7.6176,-0.01116,-0.011136,0.0085647,0.0028054
7.6276,-0.01123,-0.011206,0.0085862,0.0027833
7.6376,-0.0113,-0.011276,0.0084753,0.0027695
7.6476,-0.011371,-0.011347,0.0084556,0.002748
7.6577,-0.011442,-0.011418,0.0083842,0.0027343
7.6677,-0.011513,-0.011489,0.0083826,0.0027268
7.6777,-0.011585,-0.011561,0.0083126,0.0027033
7.6877,-0.011658,-0.011633,0.0083158,0.0026847
7.6977,-0.01173,-0.011706,0.0082962,0.0026773
7.7077,-0.011803,-0.011779,0.0083109,0.0026652
7.7177,-0.011877,-0.011852,0.0082689,0.0026672
7.7277,-0.01195,-0.011926,0.0081881,0.0026666
7.7377,-0.012025,-0.012,0.0081029,0.0026598
7.7477,-0.012099,-0.012074,0.0081343,0.0026381
7.7578,-0.012174,-0.012149,0.0081308,0.0026207
7.7678,-0.012249,-0.012224,0.0081029,0.002615
7.7778,-0.012325,-0.0123,0.0080617,0.0025734
7.7878,-0.0124,-0.012375,0.0080231,0.0025726
7.7978,-0.012476,-0.012451,0.0080005,0.0025625
7.8078,-0.012553,-0.012528,0.0079759,0.0025424
7.8178,-0.01263,-0.012605,0.0079549,0.0025448
7.8278,-0.012707,-0.012682,0.0079292,0.0025503
7.8378,-0.012785,-0.012759,0.0078975,0.002527
7.8478,-0.012862,-0.012837,0.007875,0.0025144
7.8579,-0.01294,-0.012915,0.0078541,0.0024997
7.8679,-0.013019,-0.012993,0.0078371,0.0024751
7.8779,-0.013098,-0.013072,0.0077937,0.0024689
7.8879,-0.013177,-0.013151,0.0077592,0.0024513
7.8979,-0.013256,-0.01323,0.0077206,0.0024427
7.9079,-0.013336,-0.01331,0.0076685,0.0024362
7.9179,-0.013417,-0.013391,0.0076337,0.0024156
7.9279,-0.013497,-0.013471,0.0076179,0.002412
7.9379,-0.013578,-0.013552,0.0075849,0.0023912
7.9479,-0.013659,-0.013633,0.0075334,0.0023767
7.958,-0.013741,-0.013715,0.0075255,0.0023841
7.968,-0.013823,-0.013796,0.0075427,0.0023715
7.978,-0.013905,-0.013878,0.0075121,0.0023636
7.988,-0.013987,-0.013961,0.0074848,0.0023658
7.998,-0.01407,-0.014044,0.007489,0.0023529
8.008,-0.014153,-0.014127,0.0074683,0.0023492
8.018,-0.014237,-0.014211,0.0075141,0.0023357
8.028,-0.014321,-0.014294,0.0074771,0.0023352
8.038,-0.014405,-0.014379,0.007475,0.0023042
8.048,-0.01449,-0.014463,0.0074767,0.0022837
8.0581,-0.014575,-0.014548,0.0074441,0.002282
8.0681,-0.01466,-0.014633,0.0074261,0.0022693
8.0781,-0.014746,-0.014719,0.0073744,0.0022465
8.0881,-0.014832,-0.014805,0.0073608,0.0022484
8.0981,-0.014918,-0.014891,0.0073252,0.002236
8.1081,-0.015004,-0.014977,0.0072976,0.0022093
8.1181,-0.015091,-0.015064,0.0072783,0.002195
8.1281,-0.015179,-0.015151,0.0072576,0.0022019
8.1381,-0.015266,-0.015238,0.0073013,0.0021929
8.1481,-0.015354,-0.015326,0.0073036,0.0021766
8.1582,-0.015442,-0.015414,0.0072859,0.0021545
8.1682,-0.01553,-0.015502,0.0072237,0.0021475
8.1782,-0.015619,-0.015591,0.0071754,0.0021373
8.1882,-0.015708,-0.01568,0.0071425,0.0021303
8.1982,-0.015797,-0.015769,0.0071577,0.0021347
8.2082,-0.015886,-0.015858,0.007148,0.002117
8.2182,-0.015976,-0.015948,0.0071104,0.0020994
8.2282,-0.016066,-0.016037,0.0071011,0.0020879
8.2382,-0.016156,-0.016128,0.0070798,0.0020933
8.2482,-0.016247,-0.016218,0.0070325,0.0020935
8.2583,-0.016338,-0.016309,0.0070162,0.0020856
8.2683,-0.016429,-0.0164,0.0069985,0.0020724
8.2783,-0.016507,-0.016478,0.0069803,0.0020602
8.2883,-0.016573,-0.016544,0.0069378,0.0020414
8.2983,-0.016639,-0.01661,0.0068868,0.0020453
8.3083,-0.016705,-0.016676,0.0068491,0.0020452
8.3183,-0.01677,-0.016741,0.0068048,0.0020361
8.3283,-0.016835,-0.016806,0.0067744,0.002028
8.3383,-0.016899,-0.01687,0.006799,0.0020281
8.3483,-0.016963,-0.016934,0.0067788,0.0020297
8.3584,-0.017027,-0.016998,0.0068289,0.0020388
8.3684,-0.01709,-0.017061,0.0068726,0.0020396
8.3784,-0.017153,-0.017123,0.0068419,0.0020296
8.3884,-0.017215,-0.017186,0.0068449,0.0020289
8.3984,-0.017278,-0.017248,0.0068327,0.0020168
8.4084,-0.01734,-0.01731,0.0068467,0.0020165
8.4184,-0.017401,-0.017372,0.0068117,0.0020242
8.4284,-0.017462,-0.017432,0.0067918,0.0020263
8.4384,-0.017523,-0.017493,0.0068226,0.0020254
8.4484,-0.017583,-0.017553,0.0067821,0.0020345
8.4585,-0.017643,-0.017613,0.0067828,0.0020197
8.4685,-0.017703,-0.017673,0.0068004,0.0019931
8.4785,-0.017762,-0.017732,0.0067543,0.0019779
8.4885,-0.017821,-0.017791,0.0067385,0.0019751
8.4985,-0.017879,-0.01785,0.0067397,0.0019792
8.5085,-0.017938,-0.017908,0.0067621,0.001971
8.5185,-0.017995,-0.017966,0.0067538,0.0019668
8.5285,-0.018053,-0.018023,0.0067724,0.0019675
8.5385,-0.01811,-0.01808,0.0067792,0.0019675
8.5485,-0.018167,-0.018137,0.0067277,0.00196
8.5586,-0.018223,-0.018193,0.0067246,0.0019654
8.5686,-0.018279,-0.018249,0.0067455,0.0019544
8.5786,-0.018334,-0.018305,0.0067327,0.0019539
8.5886,-0.01839,-0.01836,0.0067634,0.0019396
8.5986,-0.018445,-0.018415,0.0067119,0.001927
8.6086,-0.018499,-0.01847,0.0066919,0.0019385
8.6186,-0.018553,-0.018524,0.0066903,0.0019217
8.6286,-0.018607,-0.018578,0.0066766,0.001925
8.6386,-0.01866,-0.018631,0.006656,0.0019099
8.6486,-0.018713,-0.018683,0.0066563,0.0019082
8.6587,-0.018766,-0.018736,0.006598,0.0018995
8.6687,-0.018817,-0.018788,0.0065989,0.0019006
8.6787,-0.018869,-0.01884,0.0065873,0.0018933
8.6887,-0.018921,-0.018891,0.0065759,0.0018974
8.6987,-0.018971,-0.018942,0.0065847,0.0019022
8.7087,-0.019022,-0.018992,0.0065445,0.0018932
8.7187,-0.019072,-0.019043,0.0065412,0.0018886
8.7287,-0.019122,-0.019093,0.0065189,0.0018954
8.7387,-0.019172,-0.019142,0.0065342,0.0018913
8.7487,-0.019221,-0.019191,0.0065077,0.0018888
8.7588,-0.01927,-0.01924,0.0064922,0.0018781
8.7688,-0.019318,-0.019289,0.0064955,0.0018569
8.7788,-0.019367,-0.019337,0.006502,0.001871
8.7888,-0.019415,-0.019385,0.006492,0.0018672
8.7988,-0.019462,-0.019433,0.0064957,0.0018662
8.8088,-0.019509,-0.01948,0.0064644,0.0018776
8.8188,-0.019556,-0.019526,0.0064225,0.0018783
8.8288,-0.019603,-0.019573,0.0064696,0.0018861
8.8388,-0.019649,-0.019619,0.0064361,0.0018753
8.8488,-0.019695,-0.019665,0.0064577,0.0018717
8.8589,-0.019741,-0.019711,0.0064701,0.0018765
8.8689,-0.019786,-0.019756,0.0064068,0.0018756
8.8789,-0.01983,-0.019801,0.0063583,0.0018751
8.8889,-0.019875,-0.019845,0.0063452,0.0018754
8.8989,-0.019919,-0.01989,0.0063314,0.0018678
8.9089,-0.019963,-0.019933,0.0062927,0.0018671
8.9189,-0.020006,-0.019977,0.006302,0.0018567
8.9289,-0.02005,-0.02002,0.0062904,0.0018613
8.9389,-0.020093,-0.020063,0.0062758,0.001845
8.9489,-0.020136,-0.020106,0.0062749,0.0018465
8.959,-0.020178,-0.020148,0.0062939,0.0018445
8.969,-0.02022,-0.02019,0.0063487,0.0018473
8.979,-0.020262,-0.020232,0.0063739,0.0018437
8.989,-0.020303,-0.020273,0.0064169,0.0018384
8.999,-0.020344,-0.020314,0.0064305,0.001827
9.009,-0.020384,-0.020355,0.0064349,0.0018234
9.019,-0.020425,-0.020395,0.0064666,0.0018214
9.029,-0.020465,-0.020435,0.0064649,0.0018232
9.039,-0.020504,-0.020475,0.0064832,0.0018219
9.049,-0.020544,-0.020514,0.0064997,0.0018211
9.0591,-0.020583,-0.020554,0.0065093,0.0018296
9.0691,-0.020622,-0.020592,0.0064895,0.0018238
9.0791,-0.02066,-0.020631,0.0065417,0.0018131
9.0891,-0.020699,-0.020669,0.0065182,0.0018062
9.0991,-0.020736,-0.020707,0.0065241,0.0018078
9.1091,-0.020774,-0.020744,0.0064975,0.0018029
9.1191,-0.020811,-0.020782,0.0065104,0.0017874
9.1291,-0.020848,-0.020819,0.0065124,0.0017844
9.1391,-0.020885,-0.020856,0.0065668,0.0017919
9.1491,-0.020921,-0.020892,0.0065619,0.0018016
9.1592,-0.020957,-0.020928,0.0065543,0.0018143
9.1692,-0.020993,-0.020964,0.0065334,0.0018132
9.1792,-0.021029,-0.020999,0.0065674,0.0018146
9.1892,-0.021064,-0.021035,0.0065272,0.0018144
9.1992,-0.021099,-0.02107,0.006512,0.0018143
9.2092,-0.021134,-0.021105,0.0064995,0.0018077
9.2192,-0.021169,-0.021139,0.0064835,0.0017911
9.2292,-0.021203,-0.021174,0.0064811,0.0017919
9.2392,-0.021237,-0.021207,0.0064854,0.0017961
9.2492,-0.02127,-0.021241,0.0065204,0.0017938
9.2593,-0.021304,-0.021274,0.0065147,0.0017826
9.2693,-0.021336,-0.021307,0.0065322,0.0017842
9.2793,-0.021369,-0.02134,0.0064831,0.0017871
9.2893,-0.021402,-0.021373,0.006472,0.0017936
9.2993,-0.021434,-0.021405,0.0064809,0.0017915
9.3093,-0.021466,-0.021437,0.0064582,0.0017857
9.3193,-0.021498,-0.021469,0.0064921,0.0017824
9.3293,-0.02153,-0.021501,0.0064615,0.0017891
9.3393,-0.021561,-0.021532,0.006444,0.0017947
9.3493,-0.021592,-0.021563,0.0064651,0.001789
9.3594,-0.021623,-0.021594,0.0064852,0.0018008
9.3694,-0.021653,-0.021624,0.0064766,0.0017888
9.3794,-0.021683,-0.021654,0.0064837,0.0017883
9.3894,-0.021714,-0.021685,0.0064919,0.0017889
9.3994,-0.021744,-0.021715,0.0064723,0.0018038
9.4094,-0.021773,-0.021745,0.0064533,0.0018149
9.4194,-0.021802,-0.021773,0.0064633,0.0018022
9.4294,-0.021831,-0.021803,0.006475,0.0017923
9.4394,-0.02186,-0.021831,0.0064739,0.0017864
9.4494,-0.021889,-0.02186,0.0064809,0.001783
9.4595,-0.021917,-0.021888,0.0064754,0.0017878
9.4695,-0.021945,-0.021916,0.0064932,0.0017912
9.4795,-0.021973,-0.021944,0.0064654,0.001791
9.4895,-0.022001,-0.021972,0.0064712,0.001791
9.4995,-0.022028,-0.021999,0.0064473,0.0017888
9.5095,-0.022056,-0.022027,0.0064774,0.0017946
9.5195,-0.022082,-0.022054,0.0064852,0.0018021
9.5295,-0.022109,-0.022081,0.0065216,0.0018083
9.5395,-0.022136,-0.022107,0.0065656,0.0018048
9.5495,-0.022162,-0.022134,0.006573,0.0018131
9.5596,-0.022188,-0.02216,0.0066096,0.0018107
9.5696,-0.022214,-0.022185,0.0065671,0.001827
9.5796,-0.022239,-0.022211,0.006568,0.0018206
9.5896,-0.022265,-0.022236,0.0065877,0.0018091
9.5996,-0.02229,-0.022262,0.0065787,0.0018107
9.6096,-0.022315,-0.022287,0.0065433,0.0018065
9.6196,-0.02234,-0.022311,0.0065053,0.0018152
9.6296,-0.022364,-0.022336,0.0064871,0.0018214
9.6396,-0.022389,-0.022361,0.0064785,0.0018234
9.6496,-0.022413,-0.022385,0.0064982,0.0018263
9.6597,-0.022437,-0.022408,0.0064852,0.0018343
9.6697,-0.022461,-0.022432,0.0065143,0.0018422
9.6797,-0.022484,-0.022456,0.0065213,0.0018499
9.6897,-0.022508,-0.022479,0.0065218,0.0018361
9.6997,-0.022531,-0.022502,0.0065183,0.0018348
9.7097,-0.022553,-0.022525,0.006478,0.0018318
9.7197,-0.022576,-0.022548,0.0064804,0.0018304
9.7297,-0.022599,-0.022571,0.006491,0.0018322
9.7397,-0.022621,-0.022593,0.0064901,0.0018245
9.7497,-0.022643,-0.022615,0.0064937,0.0018204
9.7598,-0.022665,-0.022637,0.0065059,0.0018154
9.7698,-0.022687,-0.022659,0.0064988,0.0018272
9.7798,-0.022709,-0.022681,0.0064528,0.0018096
9.7898,-0.02273,-0.022702,0.0064855,0.0018014
9.7998,-0.022752,-0.022724,0.0065027,0.0018136
9.8098,-0.022773,-0.022745,0.0065407,0.0018187
9.8198,-0.022793,-0.022765,0.0065481,0.0018242
9.8298,-0.022814,-0.022786,0.0065541,0.0018314
9.8398,-0.022834,-0.022806,0.0065825,0.0018232
9.8498,-0.022854,-0.022826,0.0066188,0.0018214
9.8599,-0.022875,-0.022847,0.0065778,0.0018202
9.8699,-0.022895,-0.022867,0.0065742,0.0018236
9.8799,-0.022914,-0.022886,0.006576,0.001824
9.8899,-0.022934,-0.022906,0.0065449,0.0018158
9.8999,-0.022954,-0.022926,0.0065804,0.0018208
9.9099,-0.022973,-0.022945,0.0065739,0.0018172
9.9199,-0.022992,-0.022965,0.0065686,0.0018339
9.9299,-0.023011,-0.022984,0.006548,0.0018281
9.9399,-0.02303,-0.023002,0.0065141,0.0018284
9.9499,-0.023049,-0.023021,0.0065372,0.0018323
9.96,-0.023067,-0.02304,0.0065291,0.0018421
9.97,-0.023085,-0.023058,0.0065025,0.0018473
9.98,-0.023104,-0.023076,0.0064514,0.0018462
9.99,-0.023121,-0.023094,0.0064281,0.0018525


==> App1_Traj.csv <==
0,1.5,0.991,1.4464,1.2373,0.952,0.86816,2.1364,0.43024,0.77487,0.50238,2.5932,1.5544,0.51481,0.89249,1.6788,0.78148,1.5795,0.57866,1.7272,0.70286,1.2353,1.5814,1.2347,0.95756,0.33013,1.0431,0.98341,1.2693,2.4319,0.77972,1.1102,1.0233,1.3308,0.5436,0.94874,1.1954,1.1648,0.98316,1.5747,0.96512,1.8811,0.93049,1.8932,0.9163,1.6361,1.3179,1.4447,1.5987,2.4424,0.27423,2.1957
0.1001,1.5,1.0108,1.4596,1.2414,0.9584,0.87874,2.1076,0.44975,0.78208,0.52557,2.5497,1.5421,0.53509,0.90825,1.6709,0.8074,1.5596,0.5939,1.6895,0.72733,1.2769,1.5461,1.2463,0.97089,0.34743,1.0902,0.99339,1.2492,2.3896,0.80455,1.1414,1.0276,1.3455,0.57185,0.97669,1.1793,1.1762,0.95898,1.541,0.98396,1.8725,0.9526,1.8856,0.95574,1.6176,1.3409,1.4415,1.583,2.4331,0.28674,2.1581
0.2002,1.5,1.031,1.4736,1.2466,0.96537,0.88995,2.0831,0.47004,0.78971,0.54964,2.5132,1.5323,0.55605,0.92446,1.6652,0.83397,1.5434,0.60922,1.6576,0.75238,1.3193,1.5162,1.2586,0.98474,0.36551,1.1383,1.004,1.2321,2.3542,0.83011,1.1732,1.0328,1.3609,0.60113,1.0055,1.1661,1.1884,0.93845,1.5119,1.0031,1.8663,0.97559,1.8806,0.99611,1.6022,1.3641,1.44,1.5706,2.4271,0.29975,2.1259
0.3003,1.5,1.0514,1.4881,1.2523,0.9726,0.90153,2.062,0.49096,0.79752,0.57442,2.4823,1.5243,0.57753,0.94082,1.6611,0.86094,1.5298,0.62443,1.6301,0.77774,1.362,1.4906,1.2712,0.99879,0.38424,1.1869,1.0149,1.2173,2.3242,0.85614,1.2052,1.0385,1.3766,0.6312,1.0347,1.1552,1.2008,0.9208,1.4867,1.0223,1.862,0.99918,1.8773,1.037,1.5892,1.3871,1.4396,1.5605,2.4234,0.31317,2.0978
0.4004,1.5,1.0717,1.5027,1.2583,0.97986,0.91327,2.0434,0.51236,0.80529,0.59974,2.4556,1.5176,0.59936,0.95711,1.6581,0.88806,1.5183,0.63935,1.6063,0.8032,1.4046,1.4683,1.2837,1.0128,0.40353,1.2356,1.0259,1.2044,2.2984,0.88241,1.237,1.0445,1.3922,0.66187,1.0642,1.1459,1.2133,0.90541,1.4643,1.0411,1.8589,1.0231,1.8752,1.0782,1.5779,1.4095,1.44,1.5521,2.4212,0.32692,2.073
0.5005,1.5,1.0916,1.517,1.2643,0.98696,0.92497,2.0268,0.53412,0.81288,0.62544,2.4322,1.5118,0.62138,0.97312,1.6558,0.91511,1.5084,0.65384,1.5852,0.82855,1.4467,1.4487,1.2958,1.0266,0.42326,1.2839,1.0367,1.1929,2.2758,0.90872,1.2685,1.0505,1.4075,0.6929,1.0937,1.1379,1.2255,0.89185,1.4444,1.0596,1.8565,1.0472,1.8739,1.1192,1.5681,1.431,1.4408,1.5451,2.4199,0.3409,2.0507
0.61061,1.5,1.1129,1.5323,1.2707,0.99441,0.93763,2.0103,0.5583,0.82089,0.65395,2.4095,1.5061,0.64566,0.99024,1.6537,0.94455,1.4988,0.66914,1.5646,0.85609,1.4922,1.4296,1.3087,1.0413,0.44533,1.3363,1.0483,1.1814,2.254,0.93746,1.3023,1.0569,1.4238,0.72722,1.1258,1.1302,1.2384,0.8786,1.4246,1.0791,1.8545,1.0736,1.8728,1.1638,1.5583,1.4536,1.4419,1.5384,2.419,0.35647,2.0285
0.71071,1.5,1.1315,1.5456,1.2762,1.0007,0.94883,1.9965,0.58039,0.82777,0.67992,2.3909,1.5014,0.66764,1.0052,1.652,0.97084,1.4909,0.68239,1.5478,0.88063,1.5325,1.414,1.3196,1.0542,0.46562,1.3828,1.0584,1.1719,2.2362,0.96325,1.332,1.0625,1.4378,0.75837,1.1545,1.1239,1.2496,0.8678,1.4082,1.096,1.8528,1.0974,1.872,1.2036,1.5502,1.4728,1.4429,1.533,2.4184,0.3707,2.01
0.81081,1.5,1.1493,1.558,1.2813,1.0066,0.95963,1.9834,0.60245,0.83419,0.70581,2.3739,1.4969,0.68942,1.0195,1.6503,0.99653,1.4837,0.69492,1.5324,0.90456,1.5714,1.3997,1.3299,1.0664,0.48601,1.4279,1.0679,1.1631,2.2199,0.98856,1.3608,1.0678,1.451,0.78928,1.1827,1.1182,1.2601,0.85794,1.3931,1.112,1.8511,1.1208,1.8712,1.2424,1.5426,1.4907,1.4437,1.528,2.4177,0.38492,1.9927
0.91091,1.5,1.1663,1.5697,1.2858,1.0119,0.96998,1.971,0.62436,0.84012,0.73147,2.3582,1.4925,0.71087,1.0331,1.6485,1.0215,1.477,0.70671,1.5182,0.92776,1.6089,1.3866,1.3393,1.0779,0.5064,1.4715,1.0769,1.1548,2.2049,1.0133,1.3883,1.0727,1.4633,0.81975,1.2101,1.1129,1.2699,0.84888,1.3789,1.1272,1.8493,1.1438,1.8701,1.2801,1.5354,1.5073,1.4442,1.5233,2.4167,0.39907,1.9763
1.011,1.5,1.1823,1.5805,1.2899,1.0167,0.97981,1.9591,0.64604,0.84554,0.75678,2.3434,1.4881,0.73191,1.0459,1.6465,1.0456,1.4706,0.71771,1.505,0.95013,1.6447,1.3744,1.3479,1.0887,0.52667,1.5133,1.0853,1.1469,2.1909,1.0373,1.4145,1.0771,1.4747,0.84964,1.2367,1.1079,1.279,0.84048,1.3656,1.1413,1.8473,1.1662,1.8689,1.3165,1.5284,1.5225,1.4445,1.5188,2.4154,0.41309,1.9608
1.1111,1.5,1.1973,1.5903,1.2934,1.0209,0.98911,1.9476,0.66738,0.85044,0.78163,2.3294,1.4837,0.75245,1.0579,1.6443,1.0688,1.4645,0.72792,1.4926,0.97159,1.6788,1.363,1.3557,1.0988,0.54675,1.5532,1.093,1.1393,2.1777,1.0605,1.4394,1.0811,1.4851,0.87879,1.2623,1.1031,1.2873,0.83264,1.3531,1.1544,1.8451,1.188,1.8673,1.3513,1.5216,1.5364,1.4445,1.5144,2.4137,0.4269,1.946
1.2112,1.5,1.2113,1.5993,1.2963,1.0246,0.99783,1.9363,0.68831,0.85482,0.80593,2.3161,1.4792,0.77242,1.0691,1.6418,1.0911,1.4585,0.73733,1.4809,0.99209,1.7111,1.3523,1.3626,1.1081,0.56654,1.5909,1.1001,1.132,2.1651,1.0828,1.4628,1.0846,1.4946,0.90707,1.2869,1.0986,1.2947,0.82528,1.3411,1.1665,1.8425,1.2091,1.8653,1.3846,1.5149,1.5489,1.4441,1.51,2.4115,0.44046,1.9317
1.3113,1.5,1.2244,1.6073,1.2987,1.0278,1.006,1.9253,0.70874,0.8587,0.82957,2.3033,1.4746,0.79176,1.0795,1.6391,1.1123,1.4527,0.74597,1.4699,1.0116,1.7415,1.3422,1.3687,1.1166,0.58596,1.6266,1.1065,1.1249,2.1531,1.1043,1.4848,1.0876,1.5032,0.93438,1.3104,1.0941,1.3014,0.81834,1.3297,1.1776,1.8396,1.2294,1.8631,1.4162,1.5083,1.5601,1.4433,1.5056,2.4088,0.45372,1.9178
1.4114,1.5,1.2365,1.6144,1.3005,1.0304,1.0136,1.9144,0.72861,0.86209,0.85249,2.2911,1.4699,0.81041,1.0891,1.636,1.1324,1.447,0.75385,1.4593,1.03,1.7701,1.3325,1.3741,1.1244,0.60494,1.66,1.1123,1.1181,2.1416,1.1247,1.5054,1.0901,1.5108,0.96062,1.3329,1.0898,1.3074,0.81177,1.3188,1.1877,1.8364,1.249,1.8605,1.446,1.5017,1.5701,1.4422,1.5012,2.4058,0.46663,1.9044
1.5115,1.5,1.2476,1.6207,1.3019,1.0326,1.0206,1.9037,0.74787,0.86502,0.87463,2.2792,1.4651,0.82835,1.0978,1.6327,1.1515,1.4414,0.76099,1.4493,1.0474,1.7967,1.3233,1.3787,1.1315,0.62341,1.6912,1.1175,1.1114,2.1306,1.1443,1.5246,1.0923,1.5176,0.98573,1.3542,1.0856,1.3127,0.80553,1.3083,1.1969,1.8329,1.2677,1.8575,1.4741,1.4952,1.5789,1.4408,1.4969,2.4023,0.47916,1.8914
1.6116,1.5,1.2577,1.6262,1.3028,1.0343,1.027,1.8932,0.76647,0.86752,0.89594,2.2678,1.4602,0.84553,1.1059,1.6292,1.1695,1.4359,0.76745,1.4397,1.0638,1.8216,1.3146,1.3826,1.1379,0.64132,1.7203,1.1221,1.1049,2.1199,1.1628,1.5423,1.094,1.5235,1.0097,1.3744,1.0814,1.3172,0.79959,1.2981,1.2052,1.8292,1.2857,1.8543,1.5005,1.4887,1.5866,1.4391,1.4925,2.3984,0.49128,1.8787
1.7217,1.5,1.2679,1.6314,1.3034,1.0357,1.0336,1.8819,0.78614,0.86982,0.91838,2.2556,1.4548,0.86356,1.1139,1.625,1.188,1.43,0.77381,1.4296,1.0806,1.8468,1.3054,1.3861,1.1442,0.66033,1.7498,1.1265,1.0979,2.1086,1.1821,1.5603,1.0954,1.5291,1.0346,1.3953,1.077,1.3215,0.79338,1.2875,1.2134,1.8248,1.3045,1.8505,1.5274,1.4817,1.5939,1.4369,1.4877,2.3938,0.50412,1.8652
1.8218,1.5,1.2763,1.6354,1.3035,1.0366,1.0389,1.8717,0.80327,0.87152,0.93784,2.2449,1.4497,0.87913,1.1204,1.6211,1.2038,1.4247,0.77895,1.4208,1.0949,1.868,1.2974,1.3888,1.1493,0.67693,1.7745,1.13,1.0917,2.0987,1.1985,1.5754,1.0963,1.5335,1.0559,1.4132,1.0731,1.3248,0.788,1.2781,1.22,1.8205,1.3207,1.8468,1.5501,1.4754,1.5996,1.4347,1.4834,2.3893,0.51531,1.8532
1.9219,1.5,1.2839,1.6387,1.3033,1.0372,1.0438,1.8618,0.81967,0.87289,0.95639,2.2346,1.4447,0.89392,1.1263,1.6169,1.2186,1.4195,0.78353,1.4124,1.1081,1.8875,1.2897,1.3909,1.1538,0.69287,1.7971,1.133,1.0857,2.0891,1.2141,1.5892,1.097,1.5373,1.076,1.43,1.0692,1.3276,0.78286,1.2691,1.2259,1.8161,1.3362,1.8429,1.5712,1.4691,1.6045,1.4323,1.4791,2.3846,0.52604,1.8415
2.022,1.5,1.2908,1.6414,1.3028,1.0375,1.0483,1.852,0.83532,0.87397,0.97403,2.2246,1.4396,0.90795,1.1317,1.6127,1.2323,1.4145,0.78759,1.4043,1.1204,1.9054,1.2824,1.3925,1.1578,0.70811,1.8179,1.1356,1.0799,2.0799,1.2287,1.6018,1.0973,1.5404,1.0949,1.4457,1.0655,1.3299,0.77796,1.2605,1.2311,1.8116,1.3509,1.8389,1.5907,1.4629,1.6086,1.4297,1.4748,2.3798,0.5363,1.8302
2.1221,1.5,1.297,1.6437,1.302,1.0376,1.0523,1.8424,0.85022,0.87477,0.99075,2.2149,1.4345,0.92122,1.1364,1.6084,1.2452,1.4095,0.79118,1.3965,1.1318,1.9219,1.2754,1.3937,1.1613,0.72266,1.8369,1.1378,1.0742,2.071,1.2424,1.6134,1.0973,1.543,1.1126,1.4605,1.0619,1.3317,0.77327,1.2521,1.2357,1.807,1.3648,1.8348,1.6087,1.4569,1.6121,1.427,1.4706,2.3748,0.54608,1.8192
2.2222,1.5,1.3025,1.6454,1.3011,1.0374,1.056,1.8331,0.86439,0.87534,1.0066,2.2056,1.4294,0.93375,1.1407,1.604,1.2571,1.4047,0.79434,1.3891,1.1424,1.9369,1.2686,1.3946,1.1644,0.7365,1.8542,1.1396,1.0687,2.0624,1.2553,1.6239,1.0971,1.5451,1.1291,1.4743,1.0583,1.3332,0.76879,1.2441,1.2397,1.8023,1.378,1.8306,1.6252,1.4509,1.6149,1.4242,1.4665,2.3697,0.55539,1.8085
2.3223,1.5,1.3075,1.6467,1.2999,1.0371,1.0593,1.8239,0.87782,0.87571,1.0215,2.1966,1.4244,0.94556,1.1445,1.5995,1.2681,1.4001,0.79711,1.382,1.1522,1.9507,1.2622,1.3951,1.1671,0.74964,1.8699,1.1412,1.0633,2.0542,1.2673,1.6335,1.0968,1.5468,1.1445,1.4872,1.0549,1.3343,0.76452,1.2363,1.2432,1.7976,1.3906,1.8264,1.6404,1.4451,1.6172,1.4213,1.4625,2.3646,0.56423,1.7982
2.4224,1.5,1.312,1.6477,1.2986,1.0366,1.0622,1.815,0.89054,0.87589,1.0356,2.188,1.4195,0.95667,1.1479,1.5951,1.2784,1.3955,0.79952,1.3752,1.1612,1.9632,1.2561,1.3953,1.1694,0.76208,1.8842,1.1424,1.0582,2.0463,1.2785,1.6423,1.0962,1.5481,1.1588,1.4992,1.0516,1.3351,0.76044,1.2289,1.2463,1.7929,1.4024,1.8222,1.6543,1.4394,1.619,1.4184,1.4586,2.3595,0.57261,1.7882
2.5225,1.5,1.3159,1.6483,1.2972,1.036,1.0649,1.8064,0.90257,0.87592,1.0489,2.1797,1.4146,0.96712,1.1509,1.5906,1.2879,1.3912,0.80162,1.3687,1.1695,1.9746,1.2502,1.3953,1.1713,0.77385,1.8972,1.1433,1.0532,2.0387,1.289,1.6502,1.0955,1.5491,1.172,1.5104,1.0485,1.3356,0.75656,1.2218,1.249,1.7882,1.4136,1.818,1.667,1.4339,1.6204,1.4154,1.4548,2.3544,0.58055,1.7785
2.6226,1.5,1.3195,1.6487,1.2957,1.0352,1.0673,1.798,0.91391,0.87582,1.0613,2.1718,1.4098,0.97693,1.1535,1.5862,1.2967,1.387,0.80344,1.3625,1.1771,1.985,1.2446,1.3951,1.173,0.78495,1.9089,1.1441,1.0483,2.0315,1.2988,1.6574,1.0947,1.5497,1.1843,1.5208,1.0454,1.3359,0.75286,1.2149,1.2512,1.7835,1.4242,1.8138,1.6786,1.4285,1.6215,1.4125,1.4512,2.3493,0.58805,1.7692
2.7227,1.5,1.3226,1.6488,1.2941,1.0344,1.0694,1.7899,0.9246,0.8756,1.073,2.1642,1.4052,0.98612,1.1559,1.5819,1.3048,1.3829,0.80501,1.3566,1.1841,1.9945,1.2393,1.3947,1.1744,0.7954,1.9194,1.1446,1.0437,2.0246,1.3079,1.6639,1.0938,1.5502,1.1957,1.5305,1.0425,1.336,0.74934,1.2083,1.2532,1.7789,1.4342,1.8097,1.6892,1.4233,1.6223,1.4095,1.4476,2.3444,0.59512,1.7602
2.8328,1.5,1.3256,1.6486,1.2923,1.0334,1.0715,1.7813,0.93563,0.87526,1.085,2.1563,1.4002,0.99557,1.1581,1.5772,1.313,1.3787,0.80648,1.3505,1.1912,2.0038,1.2338,1.3941,1.1758,0.80618,1.9298,1.145,1.0388,2.0174,1.3173,1.6703,1.0927,1.5504,1.2071,1.5404,1.0395,1.336,0.74567,1.2014,1.255,1.7739,1.4446,1.8053,1.6998,1.4178,1.6228,1.4064,1.4439,2.3391,0.60243,1.7507
2.9329,1.5,1.3281,1.6483,1.2907,1.0325,1.0731,1.7737,0.94503,0.87487,1.0952,2.1494,1.3958,1.0036,1.1599,1.573,1.3199,1.375,0.80761,1.3451,1.197,2.0115,1.229,1.3934,1.1767,0.81535,1.9383,1.1452,1.0345,2.0111,1.3251,1.6756,1.0916,1.5504,1.2167,1.5488,1.0368,1.3357,0.7425,1.1954,1.2564,1.7695,1.4535,1.8014,1.7085,1.4129,1.623,1.4035,1.4407,2.3344,0.60867,1.7424
3.033,1.5,1.3302,1.6478,1.289,1.0315,1.0746,1.7664,0.95385,0.87442,1.1047,2.1429,1.3915,1.0111,1.1614,1.5689,1.3262,1.3715,0.80857,1.3401,1.2024,2.0185,1.2244,1.3927,1.1775,0.82394,1.9459,1.1453,1.0304,2.0052,1.3324,1.6803,1.0905,1.5502,1.2255,1.5565,1.0343,1.3354,0.7395,1.1897,1.2576,1.7652,1.4619,1.7976,1.7164,1.4083,1.6231,1.4007,1.4376,2.3298,0.61453,1.7344
3.1331,1.5,1.3321,1.6473,1.2873,1.0305,1.0759,1.7593,0.96212,0.87392,1.1135,2.1366,1.3873,1.0181,1.1627,1.5649,1.332,1.3681,0.80937,1.3353,1.2073,2.0247,1.2201,1.3918,1.1782,0.83198,1.9527,1.1453,1.0265,1.9995,1.3392,1.6846,1.0893,1.5499,1.2336,1.5637,1.0319,1.3349,0.73665,1.1842,1.2585,1.761,1.4699,1.7939,1.7236,1.4038,1.623,1.398,1.4346,2.3254,0.62004,1.7267
3.2332,1.5,1.3337,1.6466,1.2856,1.0295,1.0771,1.7526,0.96988,0.87338,1.1218,2.1307,1.3833,1.0246,1.1639,1.561,1.3374,1.3649,0.81005,1.3307,1.2118,2.0304,1.216,1.391,1.1787,0.8395,1.9589,1.1451,1.0227,1.9942,1.3456,1.6884,1.0881,1.5495,1.2411,1.5704,1.0296,1.3344,0.73394,1.179,1.2593,1.7569,1.4774,1.7903,1.7301,1.3995,1.6228,1.3953,1.4318,2.3211,0.6252,1.7194
3.3333,1.5,1.3352,1.6458,1.284,1.0285,1.0781,1.7461,0.97713,0.87281,1.1295,2.1251,1.3794,1.0307,1.1649,1.5572,1.3423,1.3618,0.81061,1.3264,1.2159,2.0356,1.2121,1.39,1.179,0.84651,1.9644,1.1449,1.0191,1.9891,1.3514,1.6919,1.0869,1.549,1.2479,1.5766,1.0275,1.3338,0.73138,1.174,1.2599,1.753,1.4845,1.7868,1.736,1.3953,1.6225,1.3928,1.4292,2.317,0.63004,1.7123
3.4334,1.5,1.3364,1.645,1.2824,1.0275,1.079,1.7398,0.98391,0.87221,1.1367,2.1198,1.3757,1.0364,1.1657,1.5535,1.3468,1.3589,0.81107,1.3223,1.2197,2.0402,1.2084,1.3891,1.1793,0.85306,1.9693,1.1446,1.0156,1.9843,1.3569,1.695,1.0857,1.5484,1.2541,1.5823,1.0254,1.3331,0.72895,1.1692,1.2604,1.7492,1.4912,1.7835,1.7413,1.3913,1.6221,1.3903,1.4266,2.3131,0.63457,1.7055
3.5335,1.5,1.3375,1.6441,1.2808,1.0265,1.0798,1.7338,0.99026,0.87161,1.1434,2.1147,1.372,1.0417,1.1665,1.55,1.351,1.3562,0.81144,1.3184,1.2232,2.0444,1.205,1.3881,1.1795,0.85916,1.9737,1.1443,1.0123,1.9797,1.3619,1.6978,1.0844,1.5478,1.2598,1.5876,1.0235,1.3324,0.72665,1.1647,1.2608,1.7455,1.4975,1.7803,1.7462,1.3875,1.6216,1.3879,1.4242,2.3093,0.63881,1.6991
3.6336,1.5,1.3384,1.6431,1.2792,1.0256,1.0805,1.728,0.99618,0.871,1.1496,2.1099,1.3686,1.0466,1.1671,1.5466,1.3549,1.3536,0.81173,1.3147,1.2263,2.0481,1.2017,1.3871,1.1796,0.86485,1.9776,1.1439,1.0092,1.9754,1.3666,1.7003,1.0832,1.5471,1.2651,1.5926,1.0216,1.3317,0.72448,1.1603,1.2611,1.7419,1.5035,1.7772,1.7505,1.3839,1.6211,1.3856,1.4219,2.3057,0.64278,1.6929
3.7337,1.5,1.3393,1.6422,1.2778,1.0246,1.0811,1.7225,1.0017,0.8704,1.1553,2.1054,1.3653,1.0512,1.1676,1.5433,1.3584,1.3511,0.81197,1.3112,1.2292,2.0515,1.1986,1.3861,1.1796,0.87014,1.9811,1.1435,1.0062,1.9714,1.371,1.7026,1.082,1.5464,1.2699,1.5972,1.0199,1.3309,0.72243,1.1562,1.2613,1.7385,1.5092,1.7743,1.7545,1.3804,1.6205,1.3833,1.4198,2.3023,0.64649,1.687
3.8338,1.5,1.34,1.6413,1.2763,1.0237,1.0817,1.7173,1.0069,0.8698,1.1607,2.1012,1.3621,1.0555,1.1681,1.5401,1.3617,1.3488,0.81216,1.3079,1.2318,2.0546,1.1957,1.3852,1.1796,0.87507,1.9843,1.1431,1.0033,1.9676,1.3751,1.7047,1.0809,1.5457,1.2743,1.6015,1.0183,1.3302,0.7205,1.1523,1.2615,1.7353,1.5146,1.7715,1.7581,1.3771,1.62,1.3812,1.4178,2.299,0.64996,1.6813
3.9439,1.5,1.3407,1.6402,1.2748,1.0228,1.0822,1.7117,1.0122,0.86916,1.1662,2.0968,1.3587,1.0599,1.1685,1.5368,1.365,1.3465,0.81231,1.3045,1.2345,2.0577,1.1926,1.3841,1.1796,0.88009,1.9873,1.1426,1.0003,1.9637,1.3793,1.7067,1.0796,1.5449,1.2787,1.6058,1.0167,1.3294,0.7185,1.1482,1.2615,1.7319,1.5201,1.7686,1.7617,1.3737,1.6193,1.379,1.4157,2.2957,0.65352,1.6754
4.044,1.5,1.3412,1.6393,1.2735,1.0219,1.0826,1.707,1.0167,0.86858,1.1708,2.0931,1.3559,1.0636,1.1688,1.5339,1.3677,1.3444,0.81241,1.3017,1.2367,2.0602,1.1901,1.3832,1.1795,0.88432,1.9898,1.1421,0.99778,1.9604,1.3828,1.7083,1.0785,1.5441,1.2823,1.6095,1.0152,1.3286,0.7168,1.1447,1.2616,1.7289,1.5249,1.7661,1.7646,1.3707,1.6187,1.3771,1.414,2.2928,0.65653,1.6703
4.1441,1.5,1.3417,1.6383,1.2722,1.0211,1.083,1.7024,1.0209,0.86803,1.1751,2.0896,1.3531,1.067,1.169,1.5311,1.3703,1.3425,0.81248,1.2989,1.2387,2.0624,1.1876,1.3823,1.1794,0.88826,1.9921,1.1417,0.99535,1.9572,1.386,1.7098,1.0774,1.5434,1.2857,1.6129,1.0139,1.3279,0.71519,1.1413,1.2616,1.7261,1.5295,1.7637,1.7673,1.3679,1.6181,1.3753,1.4123,2.29,0.65935,1.6655
4.2442,1.5,1.3421,1.6374,1.271,1.0203,1.0833,1.698,1.0248,0.86749,1.1791,2.0863,1.3505,1.0703,1.1693,1.5285,1.3726,1.3407,0.81252,1.2964,1.2406,2.0645,1.1854,1.3815,1.1792,0.89191,1.9941,1.1412,0.99304,1.9543,1.3891,1.7112,1.0764,1.5427,1.2887,1.6161,1.0127,1.3272,0.71368,1.1382,1.2616,1.7234,1.5338,1.7615,1.7697,1.3652,1.6176,1.3735,1.4108,2.2874,0.66197,1.6609
4.3443,1.5,1.3424,1.6365,1.2698,1.0196,1.0836,1.6939,1.0284,0.86697,1.1828,2.0832,1.348,1.0732,1.1694,1.526,1.3748,1.3391,0.81254,1.2939,1.2423,2.0663,1.1832,1.3806,1.1791,0.8953,1.9959,1.1407,0.99084,1.9516,1.3919,1.7124,1.0754,1.542,1.2915,1.6191,1.0115,1.3265,0.71226,1.1352,1.2615,1.7209,1.5379,1.7594,1.7718,1.3626,1.617,1.3719,1.4093,2.285,0.66443,1.6564
4.4444,1.5,1.3427,1.6357,1.2687,1.0189,1.0838,1.6899,1.0318,0.86647,1.1862,2.0803,1.3456,1.076,1.1696,1.5236,1.3768,1.3375,0.81255,1.2917,1.2438,2.068,1.1812,1.3798,1.1789,0.89845,1.9975,1.1403,0.98877,1.949,1.3945,1.7135,1.0744,1.5413,1.2941,1.6219,1.0105,1.3258,0.71093,1.1323,1.2614,1.7184,1.5418,1.7574,1.7738,1.3602,1.6165,1.3703,1.408,2.2827,0.66672,1.6523
4.5445,1.5,1.343,1.6348,1.2677,1.0182,1.084,1.6862,1.0349,0.86599,1.1894,2.0776,1.3433,1.0787,1.1697,1.5213,1.3787,1.336,0.81255,1.2896,1.2453,2.0695,1.1793,1.3791,1.1787,0.90137,1.9989,1.1398,0.9868,1.9466,1.397,1.7145,1.0735,1.5406,1.2964,1.6244,1.0095,1.3252,0.70967,1.1296,1.2613,1.7161,1.5455,1.7555,1.7756,1.358,1.6159,1.3688,1.4067,2.2806,0.66886,1.6483
4.6446,1.5,1.3432,1.634,1.2667,1.0176,1.0842,1.6826,1.0379,0.86554,1.1924,2.0751,1.3412,1.0811,1.1698,1.5191,1.3804,1.3347,0.81253,1.2876,1.2466,2.0709,1.1776,1.3784,1.1786,0.90409,2.0002,1.1394,0.98494,1.9444,1.3993,1.7154,1.0726,1.54,1.2986,1.6268,1.0086,1.3245,0.7085,1.127,1.2612,1.714,1.549,1.7537,1.7772,1.3558,1.6154,1.3674,1.4056,2.2786,0.67085,1.6445
4.7447,1.5,1.3434,1.6332,1.2658,1.017,1.0844,1.6792,1.0407,0.86511,1.1951,2.0727,1.3391,1.0834,1.1699,1.517,1.382,1.3334,0.81251,1.2857,1.2478,2.0722,1.1759,1.3777,1.1784,0.90661,2.0014,1.139,0.98318,1.9423,1.4015,1.7163,1.0717,1.5394,1.3006,1.6291,1.0077,1.3239,0.7074,1.1246,1.2611,1.7119,1.5523,1.752,1.7787,1.3538,1.615,1.3661,1.4045,2.2767,0.67272,1.6409
4.8448,1.5,1.3436,1.6325,1.2649,1.0164,1.0846,1.676,1.0432,0.86469,1.1977,2.0705,1.3372,1.0855,1.1699,1.5151,1.3834,1.3322,0.81248,1.2839,1.2489,2.0733,1.1744,1.377,1.1782,0.90895,2.0024,1.1386,0.98151,1.9404,1.4035,1.717,1.0709,1.5388,1.3024,1.6312,1.0069,1.3234,0.70636,1.1223,1.261,1.7099,1.5555,1.7504,1.7801,1.3518,1.6145,1.3649,1.4035,2.2749,0.67446,1.6375
4.9449,1.5,1.3437,1.6318,1.2641,1.0159,1.0847,1.6729,1.0456,0.8643,1.2001,2.0684,1.3353,1.0875,1.17,1.5132,1.3848,1.3311,0.81244,1.2823,1.25,2.0744,1.1729,1.3764,1.178,0.91111,2.0033,1.1382,0.97994,1.9385,1.4053,1.7177,1.0701,1.5382,1.304,1.6332,1.0062,1.3228,0.70539,1.1202,1.2609,1.7081,1.5585,1.749,1.7813,1.35,1.6141,1.3637,1.4026,2.2733,0.67608,1.6342
5.0551,1.5,1.3439,1.631,1.2632,1.0154,1.0848,1.6697,1.0481,0.8639,1.2025,2.0663,1.3334,1.0895,1.17,1.5113,1.3862,1.33,0.8124,1.2806,1.251,2.0754,1.1715,1.3758,1.1778,0.91333,2.0043,1.1378,0.97831,1.9367,1.4073,1.7184,1.0693,1.5377,1.3057,1.6352,1.0054,1.3222,0.7044,1.1179,1.2608,1.7062,1.5616,1.7474,1.7826,1.3481,1.6136,1.3625,1.4017,2.2716,0.67775,1.6309
5.1552,1.5,1.344,1.6304,1.2625,1.0149,1.085,1.667,1.0502,0.86356,1.2046,2.0646,1.3318,1.0912,1.17,1.5096,1.3874,1.3291,0.81238,1.2792,1.2519,2.0763,1.1702,1.3752,1.1777,0.91519,2.0051,1.1374,0.97692,1.9352,1.4089,1.719,1.0686,1.5372,1.3071,1.6369,1.0048,1.3218,0.70356,1.116,1.2607,1.7046,1.5644,1.7462,1.7836,1.3465,1.6133,1.3615,1.4009,2.2702,0.67916,1.628
5.2553,1.5,1.3441,1.6298,1.2619,1.0145,1.0851,1.6644,1.0521,0.86326,1.2065,2.063,1.3303,1.0928,1.1701,1.5081,1.3885,1.3282,0.81235,1.2779,1.2528,2.0772,1.1691,1.3748,1.1775,0.91694,2.0058,1.1371,0.97563,1.9338,1.4105,1.7195,1.0679,1.5367,1.3084,1.6386,1.0042,1.3213,0.70279,1.1142,1.2606,1.7031,1.567,1.745,1.7846,1.345,1.6129,1.3606,1.4002,2.2689,0.68049,1.6253
5.3554,1.5,1.3443,1.6293,1.2613,1.0142,1.0852,1.662,1.054,0.86299,1.2083,2.0615,1.3289,1.0944,1.1701,1.5066,1.3896,1.3275,0.81235,1.2767,1.2535,2.078,1.168,1.3743,1.1774,0.91857,2.0065,1.1368,0.97442,1.9325,1.4119,1.7201,1.0673,1.5363,1.3096,1.6401,1.0037,1.3209,0.70208,1.1125,1.2606,1.7017,1.5695,1.744,1.7855,1.3437,1.6127,1.3597,1.3996,2.2678,0.68174,1.6227
5.4555,1.5,1.3444,1.6288,1.2607,1.0138,1.0854,1.6597,1.0557,0.86274,1.21,2.0602,1.3275,1.0958,1.1702,1.5053,1.3906,1.3268,0.81235,1.2756,1.2543,2.0788,1.1671,1.374,1.1773,0.9201,2.0071,1.1366,0.9733,1.9314,1.4133,1.7206,1.0668,1.536,1.3107,1.6416,1.0033,1.3206,0.70142,1.1109,1.2605,1.7004,1.5719,1.743,1.7864,1.3424,1.6124,1.359,1.399,2.2668,0.68292,1.6203
5.5556,1.5,1.3446,1.6284,1.2602,1.0136,1.0855,1.6576,1.0573,0.86254,1.2116,2.059,1.3263,1.0972,1.1703,1.5041,1.3916,1.3262,0.81237,1.2746,1.255,2.0795,1.1662,1.3736,1.1773,0.92154,2.0078,1.1363,0.97226,1.9304,1.4147,1.7212,1.0663,1.5357,1.3118,1.6431,1.0029,1.3203,0.70083,1.1095,1.2605,1.6992,1.5743,1.7421,1.7872,1.3412,1.6123,1.3583,1.3986,2.2659,0.68404,1.6181
5.6557,1.5,1.3448,1.6281,1.2598,1.0133,1.0857,1.6557,1.0589,0.86237,1.2132,2.058,1.3252,1.0986,1.1704,1.5029,1.3925,1.3256,0.81241,1.2737,1.2558,2.0803,1.1654,1.3734,1.1772,0.92291,2.0084,1.1362,0.97131,1.9295,1.416,1.7217,1.0658,1.5354,1.3128,1.6445,1.0026,1.32,0.70029,1.1081,1.2605,1.6982,1.5766,1.7414,1.788,1.3402,1.6121,1.3577,1.3982,2.2651,0.6851,1.616
5.7558,1.5,1.345,1.6278,1.2595,1.0132,1.0859,1.6539,1.0604,0.86224,1.2146,2.0571,1.3242,1.0998,1.1706,1.502,1.3935,1.3252,0.81248,1.2729,1.2565,2.0811,1.1647,1.3732,1.1773,0.92422,2.0091,1.136,0.97046,1.9287,1.4173,1.7223,1.0655,1.5353,1.3138,1.6459,1.0023,1.3199,0.69982,1.1069,1.2606,1.6973,1.5788,1.7407,1.7888,1.3392,1.6121,1.3571,1.3979,2.2645,0.68612,1.6142
5.8559,1.5,1.3453,1.6277,1.2593,1.0131,1.0862,1.6523,1.0619,0.86218,1.2161,2.0564,1.3233,1.1011,1.1708,1.5011,1.3944,1.3249,0.8126,1.2723,1.2572,2.082,1.1642,1.3731,1.1774,0.92549,2.0099,1.136,0.96971,1.9282,1.4186,1.7229,1.0652,1.5352,1.3148,1.6473,1.0021,1.3198,0.69942,1.1058,1.2608,1.6965,1.581,1.7403,1.7897,1.3384,1.6122,1.3567,1.3977,2.264,0.68712,1.6125
5.956,1.5,1.3457,1.6277,1.2592,1.0131,1.0865,1.6509,1.0633,0.86218,1.2175,2.0559,1.3226,1.1024,1.1711,1.5004,1.3954,1.3247,0.81276,1.2718,1.258,2.0829,1.1637,1.3731,1.1775,0.92673,2.0107,1.136,0.96908,1.9278,1.4199,1.7236,1.065,1.5353,1.3158,1.6487,1.002,1.3198,0.6991,1.1048,1.261,1.6959,1.5833,1.7399,1.7906,1.3377,1.6123,1.3565,1.3976,2.2638,0.6881,1.611
6.0561,1.5,1.3461,1.6278,1.2592,1.0131,1.087,1.6497,1.0648,0.86226,1.219,2.0556,1.3221,1.1037,1.1715,1.4999,1.3965,1.3246,0.81297,1.2714,1.2588,2.084,1.1634,1.3732,1.1778,0.92797,2.0116,1.1362,0.96857,1.9276,1.4213,1.7244,1.0649,1.5355,1.3168,1.6502,1.002,1.3199,0.69886,1.104,1.2613,1.6955,1.5856,1.7398,1.7916,1.3372,1.6126,1.3563,1.3977,2.2638,0.68908,1.6097
6.1662,1.5,1.3468,1.6282,1.2593,1.0133,1.0875,1.6487,1.0664,0.86245,1.2206,2.0556,1.3216,1.1051,1.172,1.4995,1.3977,1.3247,0.81329,1.2712,1.2598,2.0853,1.1633,1.3735,1.1782,0.92934,2.0128,1.1365,0.96816,1.9276,1.4229,1.7255,1.0649,1.5359,1.318,1.6519,1.0021,1.3202,0.6987,1.1034,1.2618,1.6953,1.5881,1.7398,1.7929,1.3369,1.6131,1.3563,1.3979,2.264,0.69016,1.6086
6.2663,1.5,1.3475,1.6287,1.2596,1.0136,1.0882,1.6481,1.0679,0.86272,1.2221,2.0558,1.3215,1.1065,1.1726,1.4994,1.399,1.325,0.81367,1.2712,1.2608,2.0867,1.1633,1.374,1.1787,0.93062,2.014,1.1369,0.96794,1.9279,1.4244,1.7266,1.0651,1.5364,1.3192,1.6536,1.0024,1.3207,0.69866,1.1029,1.2624,1.6953,1.5906,1.7401,1.7942,1.3368,1.6137,1.3566,1.3983,2.2645,0.69117,1.6078
6.3664,1.5,1.3484,1.6294,1.2601,1.0141,1.089,1.6477,1.0695,0.86311,1.2238,2.0564,1.3215,1.108,1.1733,1.4996,1.4004,1.3254,0.81414,1.2713,1.262,2.0883,1.1635,1.3746,1.1794,0.93196,2.0155,1.1374,0.96789,1.9285,1.4261,1.7279,1.0654,1.5371,1.3205,1.6555,1.0028,1.3213,0.69874,1.1027,1.2631,1.6956,1.5932,1.7407,1.7956,1.3369,1.6146,1.357,1.3988,2.2654,0.69223,1.6074
6.4665,1.5,1.3495,1.6304,1.2608,1.0147,1.0899,1.6477,1.0712,0.86364,1.2255,2.0573,1.3218,1.1096,1.1743,1.5,1.4019,1.3261,0.81474,1.2718,1.2633,2.0902,1.1639,1.3755,1.1803,0.93338,2.0172,1.1382,0.96803,1.9294,1.4279,1.7295,1.0659,1.5381,1.322,1.6576,1.0033,1.3221,0.69894,1.1027,1.264,1.6963,1.596,1.7415,1.7973,1.3372,1.6156,1.3576,1.3996,2.2666,0.69335,1.6073
6.5666,1.5,1.3509,1.6318,1.2617,1.0155,1.0911,1.6481,1.073,0.86434,1.2274,2.0586,1.3224,1.1113,1.1754,1.5008,1.4037,1.327,0.81547,1.2725,1.2648,2.0925,1.1646,1.3766,1.1813,0.93492,2.0192,1.1392,0.96839,1.9307,1.43,1.7313,1.0667,1.5394,1.3236,1.66,1.004,1.3232,0.6993,1.1029,1.2652,1.6973,1.599,1.7427,1.7993,1.3379,1.617,1.3585,1.4006,2.2682,0.69456,1.6076
6.6667,1.5,1.3525,1.6335,1.2629,1.0165,1.0926,1.6489,1.075,0.86524,1.2296,2.0604,1.3233,1.1132,1.1769,1.5019,1.4058,1.3283,0.81638,1.2735,1.2666,2.0952,1.1655,1.378,1.1827,0.93661,2.0217,1.1404,0.969,1.9324,1.4323,1.7335,1.0677,1.5411,1.3255,1.6626,1.005,1.3246,0.69983,1.1034,1.2666,1.6987,1.6023,1.7443,1.8016,1.3388,1.6187,1.3598,1.402,2.2704,0.69588,1.6083
6.7668,1.5,1.3545,1.6356,1.2645,1.0178,1.0943,1.6503,1.0772,0.86636,1.232,2.0628,1.3247,1.1154,1.1786,1.5035,1.4082,1.3298,0.81748,1.2748,1.2687,2.0984,1.1668,1.3798,1.1844,0.93849,2.0246,1.1419,0.96991,1.9347,1.435,1.7362,1.069,1.5431,1.3277,1.6657,1.0062,1.3263,0.70056,1.1043,1.2684,1.7006,1.6061,1.7464,1.8044,1.3402,1.6208,1.3614,1.4037,2.2731,0.69735,1.6095
6.8669,1.5,1.3569,1.6383,1.2665,1.0194,1.0964,1.6522,1.0797,0.86775,1.2347,2.0658,1.3265,1.118,1.1807,1.5056,1.411,1.3318,0.81882,1.2766,1.2711,2.1021,1.1684,1.382,1.1864,0.94062,2.028,1.1439,0.97116,1.9375,1.4381,1.7393,1.0707,1.5457,1.3303,1.6693,1.0077,1.3285,0.70152,1.1056,1.2705,1.703,1.6103,1.749,1.8076,1.3421,1.6234,1.3634,1.4058,2.2766,0.699,1.6113
6.967,1.5,1.3598,1.6416,1.2689,1.0214,1.0989,1.6549,1.0826,0.86946,1.2378,2.0696,1.3288,1.1208,1.1832,1.5083,1.4143,1.3343,0.82044,1.2789,1.274,2.1067,1.1705,1.3847,1.1889,0.94304,2.0321,1.1462,0.9728,1.9411,1.4417,1.7431,1.0728,1.5488,1.3332,1.6734,1.0096,1.3312,0.70275,1.1074,1.2731,1.7062,1.6151,1.7523,1.8114,1.3444,1.6265,1.366,1.4084,2.2809,0.70088,1.6138
7.0671,1.5,1.3633,1.6457,1.2719,1.0238,1.102,1.6583,1.0859,0.87155,1.2414,2.0743,1.3318,1.1242,1.1862,1.5117,1.4182,1.3373,0.82239,1.2817,1.2774,2.112,1.1731,1.388,1.1919,0.94582,2.0371,1.1491,0.9749,1.9455,1.4459,1.7476,1.0754,1.5526,1.3367,1.6783,1.0118,1.3344,0.7043,1.1096,1.2762,1.7101,1.6206,1.7564,1.816,1.3474,1.6303,1.3692,1.4116,2.2861,0.70303,1.6171
7.1672,1.5,1.3675,1.6506,1.2756,1.0267,1.1056,1.6627,1.0897,0.87408,1.2456,2.08,1.3355,1.128,1.1899,1.516,1.4228,1.341,0.82474,1.2852,1.2814,2.1184,1.1763,1.392,1.1956,0.94904,2.0429,1.1526,0.97754,1.9509,1.4508,1.7529,1.0786,1.5572,1.3408,1.684,1.0146,1.3384,0.70623,1.1126,1.28,1.7149,1.6269,1.7613,1.8214,1.3512,1.6349,1.3731,1.4155,2.2925,0.70552,1.6213
7.2773,1.5,1.3731,1.6572,1.2805,1.0306,1.1105,1.6688,1.0946,0.87748,1.251,2.0878,1.3405,1.133,1.1948,1.5218,1.4288,1.346,0.82786,1.29,1.2867,2.1269,1.1807,1.3974,1.2004,0.95318,2.0507,1.1573,0.98118,1.9581,1.4572,1.76,1.0829,1.5633,1.3462,1.6915,1.0183,1.3437,0.70885,1.1166,1.285,1.7215,1.6351,1.768,1.8286,1.3563,1.641,1.3784,1.4206,2.3011,0.70871,1.6272
7.3774,1.5,1.3791,1.6645,1.2859,1.0349,1.1158,1.6758,1.0998,0.88122,1.2569,2.0964,1.3462,1.1384,1.2001,1.5284,1.4353,1.3515,0.83128,1.2954,1.2924,2.1361,1.1856,1.4033,1.2058,0.95762,2.0592,1.1625,0.98529,1.9661,1.4642,1.7678,1.0877,1.5701,1.352,1.6995,1.0224,1.3495,0.71178,1.1212,1.2905,1.7289,1.6438,1.7754,1.8363,1.362,1.6478,1.3842,1.4263,2.3106,0.71212,1.634
7.4775,1.5,1.3864,1.6733,1.2924,1.04,1.1222,1.6843,1.1059,0.8857,1.2637,2.1067,1.3532,1.1448,1.2064,1.5363,1.4431,1.3581,0.83535,1.3018,1.2992,2.147,1.1915,1.4104,1.2122,0.96282,2.0692,1.1687,0.99028,1.9757,1.4723,1.777,1.0935,1.5783,1.3589,1.709,1.0274,1.3566,0.71533,1.1268,1.2971,1.7378,1.654,1.7844,1.8456,1.3689,1.6558,1.3912,1.4331,2.322,0.71611,1.6422
7.5776,1.5,1.3951,1.6837,1.3003,1.0462,1.1298,1.6947,1.1131,0.89106,1.2718,2.1191,1.3616,1.1522,1.214,1.5458,1.4522,1.366,0.84021,1.3096,1.3073,2.16,1.1986,1.4189,1.2198,0.96892,2.0811,1.1761,0.99633,1.9873,1.482,1.7879,1.1004,1.588,1.367,1.7202,1.0332,1.3649,0.7196,1.1337,1.3049,1.7485,1.666,1.7951,1.8565,1.3773,1.6654,1.3996,1.4413,2.3356,0.7208,1.6523
7.6777,1.5,1.4054,1.6962,1.3096,1.0536,1.1388,1.7073,1.1216,0.89746,1.2813,2.1339,1.3716,1.161,1.2231,1.5573,1.463,1.3754,0.84599,1.3189,1.3168,2.1755,1.207,1.429,1.229,0.97611,2.0953,1.1849,1.0036,2.0011,1.4934,1.8009,1.1088,1.5996,1.3766,1.7335,1.0403,1.375,0.72472,1.142,1.3142,1.7613,1.68,1.8078,1.8695,1.3874,1.6768,1.4097,1.451,2.3519,0.7263,1.6644
7.7778,1.5,1.4176,1.7112,1.3207,1.0623,1.1496,1.7224,1.1316,0.90509,1.2925,2.1517,1.3837,1.1714,1.2338,1.5711,1.4759,1.3867,0.85286,1.33,1.3281,2.1938,1.2172,1.4411,1.2398,0.98459,2.1121,1.1955,1.0124,2.0175,1.5069,1.8163,1.1187,1.6135,1.388,1.7493,1.0486,1.3869,0.73086,1.152,1.3253,1.7766,1.6966,1.8231,1.8849,1.3994,1.6903,1.4218,1.4626,2.3713,0.7328,1.6791
7.8779,1.5,1.4322,1.729,1.334,1.0728,1.1625,1.7406,1.1434,0.91419,1.3058,2.1728,1.3983,1.1837,1.2467,1.5877,1.4911,1.4001,0.86103,1.3434,1.3416,2.2156,1.2293,1.4555,1.2528,0.99461,2.1321,1.2082,1.0229,2.0371,1.5228,1.8347,1.1306,1.63,1.4015,1.7679,1.0586,1.4012,0.7382,1.164,1.3386,1.795,1.7162,1.8413,1.9032,1.4139,1.7065,1.4362,1.4763,2.3944,0.74047,1.6968
7.978,1.5,1.4496,1.7503,1.3499,1.0852,1.1778,1.7625,1.1574,0.92503,1.3215,2.198,1.4157,1.1983,1.2619,1.6075,1.5092,1.4161,0.87075,1.3593,1.3576,2.2415,1.2438,1.4726,1.2682,1.0065,2.1559,1.2232,1.0355,2.0605,1.5418,1.8565,1.1449,1.6497,1.4176,1.7901,1.0704,1.4182,0.74698,1.1784,1.3543,1.817,1.7395,1.8631,1.9249,1.4312,1.7257,1.4533,1.4927,2.422,0.74955,1.718
8.0781,1.5,1.4703,1.7757,1.3688,1.1001,1.1961,1.7887,1.174,0.93796,1.3402,2.2281,1.4365,1.2156,1.2801,1.6312,1.5307,1.4352,0.88232,1.3783,1.3766,2.2723,1.2611,1.493,1.2867,1.0205,2.1841,1.2412,1.0506,2.0885,1.5644,1.8825,1.1619,1.6732,1.4366,1.8164,1.0846,1.4385,0.75747,1.1957,1.3731,1.8433,1.767,1.8891,1.9508,1.4519,1.7486,1.4738,1.5123,2.4549,0.76032,1.7436
8.1782,1.5,1.495,1.806,1.3915,1.1178,1.218,1.8203,1.1937,0.95341,1.3624,2.264,1.4615,1.2362,1.3019,1.6596,1.5564,1.458,0.89612,1.4011,1.3993,2.3091,1.2818,1.5174,1.3087,1.0373,2.2177,1.2628,1.0687,2.1218,1.5913,1.9135,1.1824,1.7013,1.4593,1.8478,1.1014,1.4627,0.77003,1.2164,1.3954,1.8748,1.7999,1.9201,1.9816,1.4767,1.7758,1.4984,1.5356,2.4941,0.77312,1.7742
8.2783,1.5,1.5246,1.8424,1.4186,1.139,1.2443,1.8582,1.2172,0.9719,1.3889,2.3071,1.4915,1.2608,1.3279,1.6938,1.587,1.4852,0.91259,1.4283,1.4264,2.3529,1.3066,1.5466,1.3351,1.0572,2.2578,1.2886,1.0904,2.1617,1.6234,1.9506,1.2069,1.7349,1.4864,1.8854,1.1216,1.4917,0.78508,1.2414,1.4222,1.9126,1.8391,1.9572,2.0183,1.5065,1.8084,1.5277,1.5634,2.5411,0.7884,1.8112
8.3884,1.5,1.5592,1.885,1.4501,1.1636,1.2754,1.903,1.2446,0.9934,1.4196,2.357,1.5269,1.2894,1.3584,1.734,1.6227,1.5167,0.93158,1.4601,1.4578,2.4038,1.3355,1.5806,1.366,1.0803,2.3039,1.3188,1.116,2.2078,1.661,1.9937,1.2357,1.7741,1.5176,1.9293,1.1448,1.5257,0.80264,1.2708,1.4533,1.9568,1.8854,2.0005,2.0607,1.5415,1.846,1.562,1.5954,2.5954,0.80616,1.8548
8.4885,1.5,1.5888,1.9217,1.4771,1.1844,1.3027,1.9422,1.2679,1.0117,1.4458,2.3994,1.5576,1.3139,1.3845,1.7689,1.6532,1.5433,0.94752,1.4873,1.4846,2.4468,1.3602,1.6094,1.3926,1.0999,2.3424,1.3451,1.1382,2.2469,1.6933,2.0303,1.2608,1.8078,1.5438,1.9672,1.1643,1.5548,0.81767,1.2964,1.4797,1.9951,1.9261,2.0374,2.0963,1.5716,1.8775,1.5914,1.6222,2.6414,0.82133,1.8929
8.5886,1.5,1.6167,1.9566,1.5024,1.2039,1.3291,1.9799,1.2899,1.029,1.4703,2.4389,1.5869,1.337,1.4093,1.8023,1.682,1.5679,0.96224,1.5129,1.5097,2.487,1.3833,1.6365,1.4178,1.1182,2.3777,1.37,1.1593,2.2832,1.7238,2.0647,1.2849,1.8395,1.568,2.0031,1.1822,1.5823,0.83184,1.3209,1.5044,2.0314,1.9653,2.072,2.1293,1.6004,1.9065,1.619,1.6468,2.6842,0.83559,1.9294
8.6887,1.5,1.643,1.9896,1.5262,1.2219,1.3545,2.016,1.3104,1.0451,1.4933,2.4758,1.6149,1.3588,1.4326,1.8341,1.7089,1.5908,0.97581,1.5369,1.5331,2.5243,1.405,1.6618,1.4417,1.1352,2.4102,1.3938,1.1794,2.317,1.7527,2.0969,1.3078,1.8694,1.5904,2.0371,1.1988,1.6083,0.84515,1.3443,1.5275,2.0658,2.003,2.1044,2.1598,1.6276,1.9333,1.645,1.6694,2.724,0.84897,1.9645
8.7888,1.5,1.6676,2.0207,1.5483,1.2387,1.3789,2.0504,1.3296,1.0601,1.5145,2.5099,1.6414,1.3791,1.4546,1.8644,1.7341,1.6119,0.98825,1.5593,1.5549,2.5589,1.4252,1.6853,1.4643,1.151,2.4397,1.4162,1.1984,2.3481,1.7799,2.1268,1.3296,1.8974,1.6109,2.0691,1.2139,1.6326,0.85759,1.3665,1.5489,2.0982,2.0391,2.1346,2.1877,1.6533,1.9579,1.6693,1.69,2.7607,0.86144,1.998
8.8889,1.5,1.6905,2.0499,1.5689,1.2541,1.4022,2.0832,1.3474,1.0741,1.5343,2.5414,1.6666,1.398,1.4751,1.893,1.7575,1.6313,0.9996,1.5802,1.5751,2.5907,1.444,1.707,1.4854,1.1655,2.4666,1.4374,1.2164,2.3768,1.8053,2.1545,1.3502,1.9235,1.6297,2.0991,1.2277,1.6554,0.86919,1.3875,1.5687,2.1287,2.0736,2.1626,2.2133,1.6775,1.9803,1.6919,1.7088,2.7945,0.87304,2.0299
8.989,1.5,1.7119,2.0773,1.588,1.2683,1.4245,2.1144,1.3639,1.087,1.5525,2.5705,1.6903,1.4157,1.4943,1.92,1.7793,1.649,1.01,1.5995,1.5937,2.62,1.4614,1.7271,1.5052,1.1789,2.4909,1.4573,1.2334,2.4031,1.8291,2.1802,1.3698,1.9479,1.6468,2.1273,1.2403,1.6766,0.87998,1.4074,1.5869,2.1574,2.1065,2.1886,2.2367,1.7002,2.0007,1.713,1.7259,2.8255,0.88379,2.0601
9.0891,1.5,1.7318,2.1028,1.6057,1.2813,1.4458,2.1439,1.3792,1.0989,1.5693,2.5972,1.7127,1.432,1.5122,1.9455,1.7995,1.6652,1.0194,1.6175,1.6109,2.6469,1.4775,1.7457,1.5237,1.1913,2.5129,1.476,1.2493,2.4273,1.8513,2.2038,1.3882,1.9705,1.6624,2.1536,1.2518,1.6964,0.88999,1.4262,1.6038,2.1842,2.1378,2.2126,2.2579,1.7215,2.0193,1.7326,1.7413,2.8539,0.89375,2.0888
9.1892,1.5,1.7502,2.1267,1.6221,1.2933,1.466,2.1719,1.3933,1.11,1.5848,2.6217,1.7338,1.4472,1.5289,1.9695,1.8181,1.68,1.0279,1.6341,1.6267,2.6715,1.4923,1.7628,1.541,1.2025,2.5327,1.4935,1.2642,2.4493,1.8719,2.2257,1.4056,1.9915,1.6765,2.1781,1.2621,1.7148,0.89926,1.4439,1.6192,2.2092,2.1675,2.2347,2.2773,1.7414,2.0361,1.7507,1.7553,2.88,0.90295,2.1159
9.2893,1.5,1.7673,2.149,1.6372,1.3042,1.4852,2.1983,1.4063,1.1201,1.599,2.6442,1.7535,1.4612,1.5444,1.992,1.8353,1.6935,1.0356,1.6494,1.6413,2.694,1.506,1.7785,1.557,1.2129,2.5506,1.5099,1.2782,2.4695,1.8911,2.2457,1.4219,2.011,1.6894,2.2009,1.2715,1.7318,0.90784,1.4605,1.6334,2.2326,2.1957,2.2551,2.2948,1.76,2.0513,1.7674,1.7679,2.9037,0.91144,2.1415
9.3894,1.5,1.7831,2.1696,1.6511,1.3142,1.5034,2.2232,1.4183,1.1294,1.612,2.6647,1.7721,1.4741,1.5587,2.0132,1.8512,1.7058,1.0426,1.6636,1.6546,2.7145,1.5186,1.7928,1.572,1.2223,2.5667,1.5252,1.2913,2.4878,1.9089,2.2641,1.4373,2.029,1.701,2.2222,1.28,1.7476,0.91575,1.4761,1.6464,2.2543,2.2224,2.2739,2.3107,1.7773,2.0651,1.7829,1.7792,2.9254,0.91924,2.1657
9.4995,1.5,1.799,2.1907,1.6651,1.3242,1.5223,2.2489,1.4303,1.1388,1.6251,2.6853,1.7911,1.4872,1.5733,2.0348,1.8672,1.718,1.0495,1.6778,1.668,2.735,1.5313,1.8073,1.5872,1.2317,2.5826,1.5408,1.3047,2.5061,1.927,2.2826,1.453,2.0472,1.7125,2.2438,1.2884,1.7636,0.92374,1.4921,1.6594,2.2765,2.25,2.2927,2.3265,1.795,2.0787,1.7985,1.7904,2.9469,0.92711,2.1906
9.5996,1.5,1.8123,2.2084,1.6767,1.3324,1.5384,2.2708,1.4403,1.1466,1.6359,2.7022,1.8072,1.4981,1.5854,2.0532,1.8805,1.728,1.0552,1.6896,1.6791,2.7519,1.5418,1.8192,1.6,1.2395,2.5954,1.554,1.316,2.5211,1.9421,2.2979,1.4664,2.0623,1.7219,2.2619,1.2952,1.7769,0.93039,1.5057,1.6702,2.2951,2.2737,2.3084,2.3394,1.8099,2.0898,1.8115,1.7995,2.9647,0.93363,2.2119
9.6997,1.5,1.8246,2.2247,1.6874,1.3399,1.5537,2.2914,1.4495,1.1537,1.6458,2.7176,1.8222,1.5081,1.5967,2.0703,1.8927,1.737,1.0603,1.7005,1.6892,2.7673,1.5514,1.8301,1.6118,1.2466,2.6069,1.5663,1.3266,2.5348,1.9561,2.3119,1.4788,2.0763,1.7304,2.2787,1.3013,1.7892,0.93651,1.5184,1.68,2.3124,2.2959,2.3227,2.351,1.8236,2.0998,1.8235,1.8076,2.9808,0.93962,2.2318
9.7998,1.5,1.8358,2.2398,1.6971,1.3467,1.5681,2.3106,1.4578,1.1602,1.6548,2.7316,1.8362,1.5172,1.607,2.0863,1.9039,1.7452,1.0648,1.7105,1.6984,2.7812,1.5602,1.8401,1.6227,1.253,2.6172,1.5776,1.3364,2.5471,1.969,2.3247,1.4905,2.0891,1.738,2.2941,1.3068,1.8005,0.94211,1.5302,1.6889,2.3283,2.3168,2.3358,2.3614,1.8364,2.1088,1.8344,1.8149,2.9953,0.94509,2.2504
9.8999,1.5,1.8461,2.2538,1.706,1.3529,1.5816,2.3287,1.4655,1.1662,1.663,2.7444,1.8492,1.5256,1.6165,2.1011,1.9141,1.7526,1.0689,1.7196,1.7068,2.7938,1.5683,1.8492,1.6328,1.2588,2.6264,1.5882,1.3454,2.5583,1.9808,2.3363,1.5013,2.1009,1.7449,2.3084,1.3118,1.811,0.94726,1.5412,1.6971,2.3431,2.3365,2.3477,2.3708,1.8482,2.1168,1.8445,1.8215,3.0086,0.9501,2.2679
10,1.5,1.8556,2.2667,1.7142,1.3584,1.5943,2.3455,1.4725,1.1716,1.6705,2.756,1.8613,1.5333,1.6253,2.1149,1.9235,1.7593,1.0726,1.7279,1.7145,2.8053,1.5756,1.8574,1.642,1.2641,2.6346,1.5979,1.3539,2.5684,1.9917,2.3469,1.5114,2.1117,1.751,2.3216,1.3162,1.8205,0.95197,1.5515,1.7045,2.3568,2.3549,2.3586,2.3793,1.8592,2.1241,1.8537,1.8273,3.0205,0.95467,2.2842


==> App2_Traj1.csv <==
-0.034319,-0.018594,-0.025298,-0.0091131,0.020801,-0.0038262,-0.046961,0.020004,-0.028549,0.0058565,-0.024404,0.042917,-0.0033243,-0.024599,-0.0068782,-0.009767,-0.012642,-0.027831,-0.0066577,-0.042955,0.034733,0.03584,-0.030017,0.010734,-0.033768,0.038574,0.021053,0.029287,0.036431,0.026715,0.044352,0.0034399,0.036854,0.034836,0.030562,0.035198,0.019081,0.028384,0.044393,0.042147,0.04695,0.0043734,0.013036,0.017053,0.046308,0.014925,0.017024,0.006906,0.02539,0.019216
-0.034319,-0.018594,-0.025298,-0.0091131,0.020801,-0.0038262,-0.046961,0.020004,-0.028549,0.0058565,-0.024404,0.042917,-0.0033243,-0.024599,-0.0068782,-0.009767,-0.012642,-0.027831,-0.0066577,-0.042955,0.034733,0.03584,-0.030017,0.010734,-0.033768,0.038574,0.021053,0.029287,0.036431,0.026715,0.044352,0.0034399,0.036854,0.034836,0.030562,0.035198,0.019081,0.028384,0.044393,0.042147,0.04695,0.0043734,0.013036,0.017053,0.046308,0.014925,0.017024,0.006906,0.02539,0.019216
-0.034298,-0.018581,-0.025269,-0.0090751,0.020814,-0.0037988,-0.046918,0.020037,-0.028521,0.0058734,-0.024385,0.042936,-0.0033034,-0.024569,-0.0068724,-0.0096944,-0.012623,-0.027814,-0.0066389,-0.042924,0.03477,0.03585,-0.03001,0.010763,-0.03375,0.038329,0.020808,0.029042,0.036185,0.026469,0.044106,0.0031947,0.036608,0.03459,0.030317,0.034953,0.018835,0.028139,0.044148,0.041902,0.046705,0.0041282,0.012791,0.016808,0.046063,0.01468,0.016779,0.0066608,0.025145,0.01897
-0.034255,-0.018557,-0.025213,-0.008999,0.020838,-0.0037439,-0.046832,0.020102,-0.028465,0.0059071,-0.024347,0.042973,-0.0032616,-0.024508,-0.0068608,-0.0095492,-0.012583,-0.027782,-0.0066013,-0.042862,0.034843,0.035869,-0.029996,0.01082,-0.033715,0.037839,0.020318,0.028552,0.035695,0.025979,0.043616,0.0027042,0.036118,0.0341,0.029826,0.034463,0.018345,0.027649,0.043657,0.041412,0.046214,0.0036377,0.012301,0.016318,0.045573,0.014189,0.016288,0.0061703,0.024654,0.01848
-0.034191,-0.01852,-0.025128,-0.0088849,0.020876,-0.0036616,-0.046702,0.0202,-0.028381,0.0059577,-0.024291,0.043028,-0.0031989,-0.024416,-0.0068434,-0.0093313,-0.012525,-0.027733,-0.0065448,-0.042769,0.034953,0.035898,-0.029975,0.010905,-0.033663,0.037103,0.019582,0.027816,0.034959,0.025243,0.04288,0.0019685,0.035382,0.033364,0.02909,0.033727,0.017609,0.026913,0.042922,0.040676,0.045479,0.002902,0.011565,0.015582,0.044837,0.013454,0.015552,0.0054346,0.023919,0.017744
-0.034106,-0.01847,-0.025015,-0.0087328,0.020926,-0.0035519,-0.04653,0.02033,-0.028269,0.0060251,-0.024215,0.043103,-0.0031152,-0.024294,-0.0068202,-0.009041,-0.012447,-0.027669,-0.0064696,-0.042646,0.0351,0.035936,-0.029948,0.01102,-0.033593,0.036122,0.018601,0.026835,0.033978,0.024262,0.041899,0.00098762,0.034401,0.032383,0.02811,0.032746,0.016628,0.025932,0.041941,0.039695,0.044498,0.0019212,0.010584,0.014601,0.043856,0.012473,0.014572,0.0044537,0.022938,0.016763
-0.033999,-0.018408,-0.024873,-0.0085426,0.020988,-0.0034148,-0.046314,0.020493,-0.028129,0.0061094,-0.024121,0.043196,-0.0030107,-0.024141,-0.0067913,-0.008678,-0.012349,-0.027588,-0.0063755,-0.042491,0.035283,0.035983,-0.029913,0.011163,-0.033506,0.034896,0.017375,0.025609,0.032752,0.023036,0.040673,-0.00023832,0.033175,0.031158,0.026884,0.03152,0.015402,0.024706,0.040715,0.038469,0.043272,0.00069523,0.0093581,0.013375,0.04263,0.011247,0.013346,0.0032278,0.021712,0.015537
-0.033871,-0.018334,-0.024703,-0.0083145,0.021063,-0.0032503,-0.046056,0.020688,-0.027961,0.0062106,-0.024008,0.043307,-0.0028853,-0.023958,-0.0067566,-0.0082426,-0.012232,-0.027491,-0.0062627,-0.042305,0.035503,0.036041,-0.029872,0.011334,-0.033401,0.033425,0.015904,0.024138,0.031282,0.021565,0.039202,-0.0017092,0.031705,0.029687,0.025413,0.030049,0.013931,0.023235,0.039244,0.036998,0.041802,-0.00077567,0.0078871,0.011904,0.041159,0.0097759,0.011875,0.0017568,0.020241,0.014066
-0.033722,-0.018248,-0.024506,-0.0080484,0.02115,-0.0030583,-0.045754,0.020916,-0.027765,0.0063285,-0.023877,0.043437,-0.0027389,-0.023745,-0.006716,-0.0077347,-0.012095,-0.027378,-0.006131,-0.042089,0.035759,0.036108,-0.029823,0.011534,-0.033279,0.031709,0.014188,0.022423,0.029566,0.019849,0.037487,-0.003425,0.029989,0.027971,0.023697,0.028334,0.012216,0.021519,0.037529,0.035283,0.040086,-0.0024914,0.0061712,0.010188,0.039444,0.0080602,0.010159,4.0941e-05,0.018525,0.012351
-0.033552,-0.018149,-0.024279,-0.0077443,0.02125,-0.002839,-0.045409,0.021176,-0.027541,0.0064633,-0.023726,0.043586,-0.0025718,-0.023501,-0.0066697,-0.0071545,-0.011939,-0.027248,-0.0059806,-0.041841,0.036052,0.036184,-0.029768,0.011762,-0.03314,0.029749,0.012228,0.020462,0.027606,0.017889,0.035526,-0.0053856,0.028029,0.02601,0.021736,0.026373,0.010255,0.019559,0.035569,0.033322,0.038127,-0.0044519,0.0042105,0.0082276,0.037483,0.0060998,0.0081984,-0.0019197,0.016565,0.01039
-0.03336,-0.018038,-0.024025,-0.0074024,0.021362,-0.0025924,-0.045021,0.021469,-0.027289,0.0066149,-0.023557,0.043753,-0.0023837,-0.023226,-0.0066177,-0.0065019,-0.011763,-0.027103,-0.0058114,-0.041563,0.036382,0.03627,-0.029706,0.012019,-0.032983,0.027544,0.010022,0.018257,0.025401,0.015683,0.033321,-0.0075907,0.025824,0.023805,0.019531,0.024168,0.00805,0.017353,0.033364,0.031117,0.035923,-0.006657,0.0020051,0.0060224,0.035278,0.0038949,0.0059932,-0.0041249,0.01436,0.0081845
-0.033147,-0.017914,-0.023742,-0.0070225,0.021486,-0.0023184,-0.04459,0.021794,-0.027009,0.0067833,-0.023369,0.043938,-0.0021748,-0.022921,-0.0065598,-0.0057771,-0.011568,-0.026941,-0.0056235,-0.041254,0.036748,0.036365,-0.029637,0.012305,-0.032808,0.025094,0.0075726,0.015808,0.022952,0.013233,0.030872,-0.01004,0.023375,0.021356,0.017082,0.021719,0.0056004,0.014904,0.030915,0.028667,0.033475,-0.0091064,-0.0004448,0.0035727,0.032829,0.0014456,0.0035436,-0.0065747,0.01191,0.0057347
-0.032913,-0.017778,-0.023432,-0.0066048,0.021623,-0.0020171,-0.044117,0.022151,-0.026701,0.0069685,-0.023162,0.044142,-0.0019451,-0.022586,-0.0064962,-0.0049802,-0.011353,-0.026764,-0.0054168,-0.040914,0.037151,0.03647,-0.029562,0.012618,-0.032617,0.022401,0.0048785,0.013114,0.020259,0.010539,0.028179,-0.012734,0.020682,0.018662,0.014388,0.019025,0.0029067,0.012209,0.028223,0.025974,0.030783,-0.0118,-0.003139,0.00087874,0.030135,-0.0012477,0.00084983,-0.0092686,0.0092166,0.0030406
-0.032657,-0.01763,-0.023093,-0.0061493,0.021773,-0.0016886,-0.0436,0.022541,-0.026366,0.0071705,-0.022936,0.044365,-0.0016946,-0.02222,-0.0064269,-0.0041112,-0.011119,-0.02657,-0.0051914,-0.040543,0.03759,0.036584,-0.029479,0.012961,-0.032408,0.019463,0.0019403,0.010177,0.017322,0.0076008,0.025241,-0.015672,0.017745,0.015724,0.01145,0.016088,-3.0965e-05,0.0092714,0.025287,0.023036,0.027848,-0.014737,-0.0060774,-0.0020592,0.027198,-0.004185,-0.002088,-0.012207,0.0062791,0.00010231
-0.03238,-0.01747,-0.022726,-0.0056561,0.021934,-0.0013328,-0.043041,0.022963,-0.026002,0.0073892,-0.022692,0.044606,-0.0014233,-0.021824,-0.0063517,-0.0031704,-0.010865,-0.02636,-0.0049473,-0.040141,0.038065,0.036708,-0.029389,0.013331,-0.032181,0.016282,-0.0012417,0.0069959,0.014142,0.0044185,0.02206,-0.018853,0.014565,0.012543,0.0082686,0.012906,-0.0032124,0.0060895,0.022107,0.019855,0.024671,-0.017919,-0.0092596,-0.0052411,0.024017,-0.0073658,-0.0052696,-0.015389,0.0030979,-0.0030798
-0.032083,-0.017297,-0.02233,-0.0051251,0.022108,-0.00094973,-0.042438,0.023418,-0.025611,0.0076247,-0.022429,0.044866,-0.0011312,-0.021398,-0.0062709,-0.0021577,-0.010592,-0.026134,-0.0046845,-0.039709,0.038577,0.036842,-0.029293,0.01373,-0.031938,0.012857,-0.0046674,0.0035715,0.010718,0.00099251,0.018636,-0.022278,0.011141,0.0091181,0.0048435,0.0094817,-0.0066373,0.0026639,0.018685,0.01643,0.021251,-0.021343,-0.012686,-0.0086665,0.020592,-0.01079,-0.0086947,-0.018814,-0.00032668,-0.0065056
-0.031764,-0.017112,-0.021907,-0.0045564,0.022295,-0.0005395,-0.041793,0.023905,-0.025192,0.0078769,-0.022147,0.045143,-0.00081837,-0.020942,-0.0061842,-0.0010733,-0.0103,-0.025892,-0.004403,-0.039246,0.039125,0.036985,-0.02919,0.014158,-0.031677,0.0091891,-0.0083365,-9.5941e-05,0.0070518,-0.0026769,0.014969,-0.025946,0.0074744,0.0054501,0.0011752,0.005814,-0.010305,-0.001005,0.015019,0.012762,0.017588,-0.025011,-0.016355,-0.012335,0.016924,-0.014457,-0.012363,-0.022483,-0.0039944,-0.010175
-0.031423,-0.016915,-0.021456,-0.0039501,0.022494,-0.00010212,-0.041105,0.024423,-0.024745,0.0081458,-0.021847,0.04544,-0.0004848,-0.020456,-0.0060919,8.2623e-05,-0.0099879,-0.025634,-0.0041029,-0.038753,0.039709,0.037137,-0.02908,0.014613,-0.031398,0.0052784,-0.012249,-0.0040062,0.0031429,-0.0065896,0.011058,-0.029857,0.0035654,0.0015391,-0.002736,0.0019034,-0.014216,-0.004917,0.011112,0.008851,0.013684,-0.028922,-0.020268,-0.016247,0.013014,-0.018367,-0.016274,-0.026395,-0.007905,-0.014087
-0.031062,-0.016706,-0.020977,-0.0033063,0.022705,0.00036237,-0.040375,0.024975,-0.024271,0.0084314,-0.021528,0.045755,-0.00013053,-0.019939,-0.0059938,0.0013099,-0.0096569,-0.02536,-0.0037842,-0.038229,0.04033,0.037299,-0.028963,0.015097,-0.031103,0.0011251,-0.016404,-0.0081588,-0.0010081,-0.010745,0.0069059,-0.034011,-0.00058578,-0.0026144,-0.0068898,-0.0022497,-0.01837,-0.0090718,0.0069629,0.0046975,0.0095391,-0.033075,-0.024423,-0.020401,0.0088608,-0.022519,-0.020428,-0.030549,-0.012058,-0.018242
-0.03068,-0.016484,-0.02047,-0.002625,0.022929,0.00085394,-0.039602,0.025558,-0.023768,0.0087336,-0.021191,0.046088,0.00024441,-0.019392,-0.00589,0.0026085,-0.0093065,-0.02507,-0.0034469,-0.037674,0.040987,0.03747,-0.028839,0.015609,-0.03079,-0.0032704,-0.020801,-0.012554,-0.0054009,-0.015143,0.0025113,-0.038406,-0.0049788,-0.0070101,-0.011286,-0.0066449,-0.022766,-0.013469,0.0025723,0.00030187,0.0051534,-0.03747,-0.028821,-0.024798,0.0044657,-0.026914,-0.024825,-0.034947,-0.016453,-0.02264
-0.030277,-0.01625,-0.019935,-0.0019062,0.023164,0.0013725,-0.038786,0.026173,-0.023239,0.0090524,-0.020835,0.046439,0.00064,-0.018816,-0.0057805,0.0039781,-0.0089369,-0.024763,-0.003091,-0.037089,0.04168,0.03765,-0.028709,0.016149,-0.03046,-0.0079077,-0.025441,-0.01719,-0.010035,-0.019784,-0.0021249,-0.043044,-0.0096131,-0.011648,-0.015924,-0.011282,-0.027404,-0.018108,-0.0020592,-0.0043356,0.00052766,-0.042107,-0.033462,-0.029437,-0.00017113,-0.03155,-0.029463,-0.039586,-0.02109,-0.02728
-0.029852,-0.016004,-0.019372,-0.0011501,0.023413,0.0019181,-0.037928,0.02682,-0.022681,0.0093879,-0.02046,0.046809,0.0010562,-0.018209,-0.0056653,0.0054186,-0.008548,-0.024441,-0.0027165,-0.036473,0.042409,0.03784,-0.028572,0.016718,-0.030112,-0.012786,-0.030322,-0.022068,-0.01491,-0.024666,-0.0070024,-0.047923,-0.014488,-0.016527,-0.020804,-0.01616,-0.032283,-0.022989,-0.0069312,-0.0092146,-0.0043376,-0.046986,-0.038344,-0.034318,-0.0050493,-0.036427,-0.034342,-0.044467,-0.025968,-0.032162
-0.029407,-0.015746,-0.018782,-0.00035669,0.023673,0.0024906,-0.037028,0.027499,-0.022096,0.00974,-0.020067,0.047197,0.001493,-0.017573,-0.0055444,0.0069299,-0.0081399,-0.024103,-0.0023235,-0.035827,0.043174,0.03804,-0.028428,0.017314,-0.029748,-0.017906,-0.035445,-0.027186,-0.020025,-0.02979,-0.012121,-0.053044,-0.019604,-0.021647,-0.025924,-0.021279,-0.037403,-0.028112,-0.012043,-0.014335,-0.0094417,-0.052105,-0.043468,-0.03944,-0.010168,-0.041544,-0.039463,-0.049589,-0.031088,-0.037286
-0.028941,-0.015475,-0.018163,0.00047394,0.023946,0.00309,-0.036085,0.02821,-0.021484,0.010109,-0.019655,0.047603,0.0019503,-0.016906,-0.0054178,0.0085117,-0.0077126,-0.023749,-0.0019121,-0.03515,0.043975,0.038249,-0.028277,0.017939,-0.029366,-0.023266,-0.04081,-0.032545,-0.025381,-0.035156,-0.017479,-0.058405,-0.02496,-0.027007,-0.031286,-0.026639,-0.042764,-0.033476,-0.017394,-0.019695,-0.014784,-0.057465,-0.048833,-0.044803,-0.015528,-0.046902,-0.044825,-0.054952,-0.036447,-0.04265
-0.028454,-0.015193,-0.017517,0.0013417,0.024231,0.0037163,-0.0351,0.028953,-0.020844,0.010494,-0.019225,0.048027,0.0024282,-0.01621,-0.0052855,0.010164,-0.0072662,-0.02338,-0.0014822,-0.034444,0.044811,0.038467,-0.028119,0.018591,-0.028967,-0.028867,-0.046414,-0.038144,-0.030975,-0.040762,-0.023078,-0.064006,-0.030555,-0.032608,-0.036888,-0.032239,-0.048365,-0.03908,-0.022984,-0.025296,-0.020364,-0.063065,-0.054439,-0.050406,-0.021128,-0.0525,-0.050427,-0.060556,-0.042047,-0.048255
-0.027946,-0.014898,-0.016844,0.0022465,0.024528,0.0043693,-0.034073,0.029728,-0.020177,0.010895,-0.018777,0.04847,0.0029265,-0.015485,-0.0051476,0.011886,-0.0068007,-0.022994,-0.0010339,-0.033707,0.045684,0.038694,-0.027955,0.019271,-0.028551,-0.034707,-0.052259,-0.043982,-0.036809,-0.046608,-0.028916,-0.069847,-0.036389,-0.038449,-0.042729,-0.038079,-0.054206,-0.044924,-0.028813,-0.031137,-0.02618,-0.068904,-0.060286,-0.056249,-0.026967,-0.058337,-0.056269,-0.0664,-0.047886,-0.054101
-0.027417,-0.014592,-0.016143,0.0031883,0.024837,0.005049,-0.033004,0.030534,-0.019482,0.011313,-0.01831,0.048931,0.0034453,-0.014729,-0.005004,0.013678,-0.0063161,-0.022593,-0.0005672,-0.03294,0.046592,0.038931,-0.027784,0.01998,-0.028119,-0.040786,-0.058344,-0.050059,-0.042881,-0.052695,-0.034993,-0.075927,-0.042461,-0.044529,-0.04881,-0.044157,-0.060287,-0.051008,-0.034879,-0.037216,-0.032233,-0.074983,-0.066373,-0.062333,-0.033045,-0.064413,-0.062351,-0.072484,-0.053965,-0.060187
-0.026868,-0.014273,-0.015414,0.0041669,0.025159,0.0057554,-0.031892,0.031372,-0.018761,0.011748,-0.017825,0.049409,0.0039845,-0.013945,-0.0048548,0.01554,-0.0058125,-0.022175,-8.2155e-05,-0.032142,0.047536,0.039177,-0.027606,0.020716,-0.027669,-0.047104,-0.064668,-0.056375,-0.049191,-0.059021,-0.041308,-0.082246,-0.048772,-0.050848,-0.05513,-0.050474,-0.066606,-0.057331,-0.041182,-0.043535,-0.038521,-0.0813,-0.072699,-0.068655,-0.039362,-0.070728,-0.068671,-0.078806,-0.060282,-0.066512
-0.026298,-0.013942,-0.014658,0.0051823,0.025492,0.0064885,-0.030739,0.032241,-0.018012,0.012199,-0.017322,0.049906,0.004544,-0.01313,-0.0047,0.017471,-0.00529,-0.021742,0.0004212,-0.031315,0.048515,0.039432,-0.027421,0.021479,-0.027202,-0.05366,-0.071232,-0.062928,-0.055737,-0.065586,-0.047861,-0.088803,-0.055319,-0.057405,-0.061688,-0.057029,-0.073163,-0.063894,-0.047721,-0.050092,-0.045044,-0.087856,-0.079264,-0.075216,-0.045916,-0.077279,-0.07523,-0.085368,-0.066837,-0.073075
-0.025707,-0.013599,-0.013874,0.0062344,0.025838,0.007248,-0.029544,0.033141,-0.017235,0.012666,-0.0168,0.050421,0.0051238,-0.012287,-0.0045395,0.019472,-0.0047485,-0.021293,0.00094282,-0.030458,0.04953,0.039697,-0.02723,0.022271,-0.026718,-0.060454,-0.078033,-0.069719,-0.062521,-0.07239,-0.054651,-0.095598,-0.062103,-0.064199,-0.068484,-0.063822,-0.079958,-0.070694,-0.054496,-0.056886,-0.051801,-0.094648,-0.086068,-0.082015,-0.052709,-0.084068,-0.082026,-0.092168,-0.073629,-0.079878
-0.025095,-0.013244,-0.013063,0.0073231,0.026196,0.008034,-0.028307,0.034073,-0.016432,0.01315,-0.01626,0.050954,0.005724,-0.011414,-0.0043735,0.021541,-0.0041881,-0.020829,0.0014827,-0.029571,0.05058,0.039971,-0.027032,0.02309,-0.026217,-0.067485,-0.085073,-0.076746,-0.06954,-0.079433,-0.061678,-0.10263,-0.069123,-0.071231,-0.075518,-0.070852,-0.086991,-0.077732,-0.061506,-0.063918,-0.05879,-0.10168,-0.09311,-0.089051,-0.059738,-0.091094,-0.08906,-0.099205,-0.080659,-0.086918
-0.024463,-0.012877,-0.012225,0.0084483,0.026566,0.0088464,-0.027029,0.035037,-0.015602,0.013649,-0.015702,0.051505,0.0063443,-0.010512,-0.0042019,0.023679,-0.0036088,-0.020349,0.0020407,-0.028654,0.051665,0.040254,-0.026827,0.023936,-0.025699,-0.074752,-0.092349,-0.08401,-0.076794,-0.086712,-0.068941,-0.1099,-0.076379,-0.078499,-0.082788,-0.078118,-0.094259,-0.085008,-0.068751,-0.071186,-0.066011,-0.10894,-0.10039,-0.096325,-0.067003,-0.098355,-0.096331,-0.10648,-0.087924,-0.094196
-0.023811,-0.012499,-0.01136,0.0096099,0.026948,0.0096852,-0.025709,0.036031,-0.014745,0.014165,-0.015126,0.052073,0.0069849,-0.009581,-0.0040247,0.025886,-0.0030108,-0.019853,0.0026169,-0.027707,0.052786,0.040546,-0.026616,0.02481,-0.025164,-0.082255,-0.099863,-0.091509,-0.084283,-0.09423,-0.076439,-0.1174,-0.083869,-0.086003,-0.090294,-0.085619,-0.10176,-0.09252,-0.076228,-0.07869,-0.073464,-0.11645,-0.10791,-0.10384,-0.074504,-0.10585,-0.10384,-0.11399,-0.095426,-0.10171
-0.023138,-0.012108,-0.010468,0.010808,0.027342,0.01055,-0.024348,0.037056,-0.01386,0.014698,-0.014532,0.05266,0.0076455,-0.008621,-0.0038419,0.028161,-0.0023941,-0.019341,0.0032112,-0.02673,0.053941,0.040848,-0.026398,0.025712,-0.024613,-0.089993,-0.10761,-0.099243,-0.092006,-0.10198,-0.084172,-0.12514,-0.091593,-0.093743,-0.098036,-0.093356,-0.1095,-0.10027,-0.083939,-0.086429,-0.081147,-0.12418,-0.11566,-0.11158,-0.08224,-0.11358,-0.11158,-0.12174,-0.10316,-0.10946
-0.022444,-0.011705,-0.0095483,0.012042,0.027748,0.011441,-0.022946,0.038113,-0.012949,0.015246,-0.01392,0.053264,0.0083263,-0.0076321,-0.0036536,0.030504,-0.0017586,-0.018814,0.0038236,-0.025724,0.055132,0.041159,-0.026174,0.02664,-0.024045,-0.097966,-0.1156,-0.10721,-0.099962,-0.10997,-0.09214,-0.13312,-0.09955,-0.10172,-0.10601,-0.10133,-0.11748,-0.10825,-0.091881,-0.094403,-0.089059,-0.13215,-0.12365,-0.11956,-0.090211,-0.12155,-0.11956,-0.12972,-0.11113,-0.11745
-0.02173,-0.011291,-0.008602,0.013312,0.028166,0.012359,-0.021502,0.0392,-0.012012,0.015811,-0.01329,0.053886,0.0090271,-0.0066145,-0.0034598,0.032914,-0.0011045,-0.018272,0.0044539,-0.024689,0.056357,0.041478,-0.025942,0.027596,-0.02346,-0.10617,-0.12382,-0.11541,-0.10815,-0.1182,-0.10034,-0.14133,-0.10774,-0.10993,-0.11422,-0.10953,-0.12569,-0.11647,-0.10005,-0.10261,-0.097199,-0.14036,-0.13187,-0.12778,-0.098415,-0.12975,-0.12777,-0.13794,-0.11934,-0.12567
-0.020996,-0.010865,-0.0076288,0.014618,0.028596,0.013302,-0.020017,0.040318,-0.011047,0.016391,-0.012642,0.054526,0.0097479,-0.0055681,-0.0032604,0.035391,-0.00043184,-0.017714,0.0051022,-0.023624,0.057617,0.041807,-0.025705,0.028579,-0.022858,-0.11461,-0.13227,-0.12385,-0.11657,-0.12666,-0.10877,-0.14977,-0.11616,-0.11837,-0.12267,-0.11797,-0.13413,-0.12492,-0.10846,-0.11105,-0.10557,-0.1488,-0.14033,-0.13623,-0.10685,-0.13818,-0.13622,-0.14639,-0.12777,-0.13413
-0.020242,-0.010427,-0.0066289,0.015959,0.029038,0.014271,-0.018492,0.041467,-0.010056,0.016988,-0.011977,0.055183,0.010489,-0.0044932,-0.0030556,0.037936,0.00025937,-0.01714,0.0057685,-0.02253,0.058912,0.042145,-0.02546,0.029589,-0.02224,-0.12329,-0.14096,-0.13251,-0.12522,-0.13535,-0.11744,-0.15845,-0.12481,-0.12704,-0.13135,-0.12664,-0.14281,-0.13361,-0.11709,-0.11973,-0.11416,-0.15747,-0.14903,-0.14491,-0.11552,-0.14684,-0.1449,-0.15508,-0.13644,-0.14282
-0.019468,-0.0099771,-0.0056023,0.017337,0.029492,0.015266,-0.016925,0.042646,-0.009039,0.0176,-0.011293,0.055858,0.011249,-0.0033899,-0.0028453,0.040547,0.00096904,-0.016552,0.0064526,-0.021407,0.060241,0.042492,-0.025209,0.030627,-0.021605,-0.13219,-0.14989,-0.14141,-0.1341,-0.14428,-0.12634,-0.16735,-0.1337,-0.13595,-0.14026,-0.13554,-0.15172,-0.14253,-0.12595,-0.12863,-0.12298,-0.16637,-0.15796,-0.15383,-0.12442,-0.15573,-0.15381,-0.164,-0.14535,-0.15175
-0.018673,-0.0095156,-0.0045491,0.01875,0.029958,0.016287,-0.015318,0.043855,-0.0079951,0.018229,-0.010592,0.056551,0.01203,-0.0022582,-0.0026295,0.043225,0.0016971,-0.015947,0.0071545,-0.020254,0.061605,0.042848,-0.024952,0.031691,-0.020953,-0.14133,-0.15904,-0.15054,-0.14321,-0.15344,-0.13546,-0.17649,-0.14281,-0.14509,-0.1494,-0.14468,-0.16085,-0.15168,-0.13504,-0.13777,-0.13202,-0.1755,-0.16712,-0.16298,-0.13355,-0.16486,-0.16295,-0.17315,-0.15448,-0.1609
-0.017859,-0.0090424,-0.0034693,0.020198,0.030435,0.017334,-0.01367,0.045095,-0.0069249,0.018873,-0.0098727,0.05726,0.01283,-0.0010983,-0.0024083,0.045969,0.0024436,-0.015328,0.0078741,-0.019072,0.063003,0.043213,-0.024688,0.032781,-0.020285,-0.15069,-0.16843,-0.1599,-0.15255,-0.16284,-0.14482,-0.18586,-0.15215,-0.15445,-0.15877,-0.15404,-0.17022,-0.16107,-0.14436,-0.14714,-0.14129,-0.18487,-0.17651,-0.17236,-0.14292,-0.17421,-0.17232,-0.18253,-0.16384,-0.17029
-0.017024,-0.0085576,-0.0023632,0.021682,0.030924,0.018406,-0.011982,0.046366,-0.0058284,0.019533,-0.0091361,0.057988,0.01365,8.979e-05,-0.0021817,0.048778,0.0032083,-0.014693,0.0086115,-0.017862,0.064435,0.043587,-0.024418,0.033899,-0.019601,-0.16029,-0.17805,-0.16948,-0.16212,-0.17246,-0.1544,-0.19546,-0.16172,-0.16405,-0.16837,-0.16363,-0.17982,-0.17068,-0.1539,-0.15674,-0.15078,-0.19446,-0.18614,-0.18197,-0.15251,-0.18379,-0.18193,-0.19214,-0.17343,-0.17991
-0.01617,-0.0080611,-0.0012307,0.023201,0.031425,0.019504,-0.010254,0.047666,-0.0047058,0.020209,-0.0083819,0.058733,0.014489,0.0013058,-0.0019496,0.051653,0.0039913,-0.014043,0.0093665,-0.016622,0.065902,0.04397,-0.024141,0.035043,-0.0189,-0.17011,-0.1879,-0.1793,-0.17191,-0.18232,-0.16422,-0.20529,-0.17151,-0.17388,-0.17821,-0.17345,-0.18965,-0.18053,-0.16367,-0.16656,-0.16049,-0.20428,-0.19599,-0.19181,-0.16233,-0.1936,-0.19176,-0.20199,-0.18325,-0.18977
-0.015295,-0.0075531,-7.1928e-05,0.024755,0.031938,0.020627,-0.0084849,0.048996,-0.0035571,0.020901,-0.0076103,0.059495,0.015348,0.0025497,-0.0017122,0.054593,0.0047924,-0.013377,0.010139,-0.015354,0.067402,0.044362,-0.023858,0.036214,-0.018183,-0.18016,-0.19797,-0.18934,-0.18193,-0.1924,-0.17426,-0.21535,-0.18153,-0.18394,-0.18827,-0.1835,-0.19971,-0.1906,-0.17366,-0.17662,-0.17042,-0.21433,-0.20608,-0.20188,-0.17237,-0.20364,-0.20182,-0.21206,-0.1933,-0.19985
-0.014401,-0.0070335,0.0011129,0.026343,0.032462,0.021776,-0.0066763,0.050356,-0.0023824,0.021608,-0.0068212,0.060274,0.016227,0.0038214,-0.0014694,0.057598,0.0056116,-0.012697,0.010929,-0.014057,0.068936,0.044763,-0.023568,0.037411,-0.017449,-0.19044,-0.20828,-0.19961,-0.19217,-0.20272,-0.18453,-0.22563,-0.19178,-0.19422,-0.19855,-0.19378,-0.21,-0.20091,-0.18387,-0.1869,-0.18057,-0.22461,-0.2164,-0.21218,-0.18265,-0.2139,-0.21211,-0.22236,-0.20358,-0.21016
-0.013488,-0.0065024,0.0023239,0.027967,0.032998,0.022949,-0.0048277,0.051746,-0.0011818,0.022331,-0.0060147,0.06107,0.017125,0.0051207,-0.0012212,0.060667,0.0064489,-0.012001,0.011737,-0.012732,0.070503,0.045172,-0.023272,0.038635,-0.016699,-0.20095,-0.21882,-0.21011,-0.20264,-0.21327,-0.19502,-0.23614,-0.20225,-0.20473,-0.20907,-0.20428,-0.22051,-0.21144,-0.19431,-0.19741,-0.19093,-0.23511,-0.22694,-0.22271,-0.19315,-0.22439,-0.22263,-0.23289,-0.21408,-0.2207
-0.012554,-0.0059598,0.0035607,0.029625,0.033546,0.024148,-0.0029395,0.053166,4.4539e-05,0.02307,-0.005191,0.061884,0.018042,0.0064475,-0.0009677,0.063801,0.0073041,-0.011291,0.012562,-0.011378,0.072105,0.04559,-0.022969,0.039884,-0.015933,-0.21168,-0.22958,-0.22083,-0.21333,-0.22404,-0.20574,-0.24688,-0.21294,-0.21546,-0.21981,-0.21501,-0.23124,-0.2222,-0.20496,-0.20814,-0.20152,-0.24584,-0.23771,-0.23346,-0.20388,-0.23511,-0.23337,-0.24365,-0.22481,-0.23147
-0.011601,-0.0054058,0.0048234,0.031317,0.034105,0.025372,-0.0010116,0.054615,0.0012966,0.023824,-0.00435,0.062715,0.018979,0.0078016,-0.00070889,0.066997,0.0081772,-0.010565,0.013404,-0.0099964,0.073739,0.046018,-0.02266,0.04116,-0.015151,-0.22264,-0.24057,-0.23177,-0.22424,-0.23504,-0.21668,-0.25784,-0.22386,-0.22642,-0.23078,-0.22596,-0.24221,-0.23318,-0.21584,-0.2191,-0.21231,-0.25679,-0.24871,-0.24444,-0.21483,-0.24604,-0.24434,-0.25463,-0.23576,-0.24246
-0.010629,-0.0048404,0.0061119,0.033044,0.034676,0.026621,0.00095569,0.056093,0.0025743,0.024593,-0.0034918,0.063562,0.019935,0.009183,-0.0004448,0.070257,0.0090682,-0.0098243,0.014264,-0.0085861,0.075407,0.046453,-0.022345,0.042462,-0.014352,-0.23382,-0.25179,-0.24294,-0.23537,-0.24627,-0.22784,-0.26903,-0.23499,-0.23761,-0.24197,-0.23714,-0.25339,-0.24439,-0.22693,-0.23029,-0.22332,-0.26797,-0.25994,-0.25565,-0.226,-0.2572,-0.25554,-0.26584,-0.24693,-0.25368
-0.0096372,-0.0042636,0.0074259,0.034805,0.035258,0.027895,0.0029623,0.057601,0.0038775,0.025378,-0.0026166,0.064427,0.02091,0.010592,-0.00017543,0.07358,0.0099769,-0.0090688,0.015141,-0.0071478,0.077108,0.046898,-0.022023,0.04379,-0.013538,-0.24522,-0.26323,-0.25433,-0.24672,-0.25772,-0.23923,-0.28044,-0.24635,-0.24902,-0.25339,-0.24853,-0.2648,-0.25583,-0.23825,-0.24169,-0.23455,-0.27937,-0.2714,-0.26707,-0.2374,-0.26858,-0.26696,-0.27727,-0.25833,-0.26513
-0.0086261,-0.0036755,0.0087655,0.0366,0.035851,0.029193,0.005008,0.059138,0.0052061,0.026178,-0.0017243,0.065308,0.021904,0.012027,9.9192e-05,0.076966,0.010903,-0.0082985,0.016035,-0.0056814,0.078842,0.047351,-0.021695,0.045144,-0.012708,-0.25685,-0.2749,-0.26594,-0.2583,-0.2694,-0.25084,-0.29207,-0.25792,-0.26065,-0.26502,-0.26015,-0.27644,-0.26749,-0.24978,-0.25332,-0.24598,-0.29099,-0.28308,-0.27873,-0.24901,-0.28018,-0.2786,-0.28893,-0.26995,-0.2768
-0.0075958,-0.0030762,0.010131,0.038428,0.036456,0.030516,0.0070927,0.060704,0.00656,0.026993,-0.00081506,0.066206,0.022918,0.013489,0.00037904,0.080414,0.011847,-0.0075133,0.016946,-0.0041873,0.080609,0.047813,-0.021361,0.046523,-0.011861,-0.2687,-0.28679,-0.27777,-0.27009,-0.28131,-0.26267,-0.30393,-0.26972,-0.2725,-0.27688,-0.272,-0.28829,-0.27937,-0.26152,-0.26517,-0.25762,-0.30283,-0.29498,-0.2906,-0.26085,-0.292,-0.29046,-0.30081,-0.28179,-0.2887
-0.0065463,-0.0024656,0.011521,0.040291,0.037073,0.031864,0.0092162,0.062298,0.0079391,0.027824,0.00011108,0.067121,0.02395,0.014978,0.00066409,0.083923,0.012809,-0.0067134,0.017874,-0.0026653,0.082409,0.048284,-0.021021,0.047929,-0.010999,-0.28076,-0.2989,-0.28982,-0.28209,-0.29344,-0.27471,-0.316,-0.28173,-0.28457,-0.28897,-0.28406,-0.30037,-0.29148,-0.27348,-0.27725,-0.26948,-0.3149,-0.30711,-0.3027,-0.27291,-0.30404,-0.30254,-0.31291,-0.29385,-0.30081
-0.0054777,-0.0018438,0.012936,0.042186,0.037701,0.033236,0.011378,0.063921,0.0093432,0.02867,0.001054,0.068053,0.025001,0.016494,0.00095433,0.087494,0.013788,-0.0058988,0.018819,-0.0011158,0.084241,0.048763,-0.020674,0.049359,-0.010121,-0.29305,-0.31124,-0.30208,-0.29432,-0.30579,-0.28698,-0.3283,-0.29396,-0.29686,-0.30127,-0.29634,-0.31266,-0.30381,-0.28565,-0.28954,-0.28154,-0.32718,-0.31945,-0.31502,-0.28519,-0.3163,-0.31485,-0.32524,-0.30613,-0.31315
-0.0043902,-0.0012109,0.014377,0.044115,0.03834,0.034632,0.013579,0.065573,0.010772,0.029531,0.0020137,0.069001,0.026071,0.018036,0.0012497,0.091126,0.014784,-0.0050695,0.019781,0.00046124,0.086105,0.049251,-0.020321,0.050815,-0.0092276,-0.30555,-0.32379,-0.31457,-0.30675,-0.31836,-0.29946,-0.34081,-0.3064,-0.30937,-0.31379,-0.30883,-0.32518,-0.31636,-0.29804,-0.30205,-0.2938,-0.33968,-0.33203,-0.32756,-0.29768,-0.32877,-0.32737,-0.33778,-0.31862,-0.32572
-0.0032837,-0.00056686,0.015842,0.046078,0.03899,0.036052,0.015818,0.067253,0.012226,0.030406,0.0029901,0.069966,0.02716,0.019604,0.0015503,0.094818,0.015798,-0.0042257,0.02076,0.0020656,0.088002,0.049747,-0.019962,0.052296,-0.0083182,-0.31828,-0.33657,-0.32727,-0.3194,-0.33115,-0.31216,-0.35354,-0.31906,-0.3221,-0.32653,-0.32155,-0.33791,-0.32913,-0.31063,-0.31477,-0.30627,-0.35239,-0.34482,-0.34032,-0.31039,-0.34146,-0.34012,-0.35055,-0.33134,-0.3385
-0.0021584,8.8216e-05,0.017333,0.048073,0.039651,0.037497,0.018095,0.068962,0.013705,0.031297,0.003983,0.070947,0.028267,0.021198,0.0018559,0.098571,0.016829,-0.0033674,0.021756,0.0036973,0.089931,0.050251,-0.019597,0.053803,-0.0073931,-0.33121,-0.34956,-0.34019,-0.33227,-0.34417,-0.32507,-0.36649,-0.33193,-0.33505,-0.33948,-0.33448,-0.35086,-0.34211,-0.32344,-0.32772,-0.31895,-0.36532,-0.35783,-0.3533,-0.32332,-0.35437,-0.35308,-0.36353,-0.34427,-0.3515
-0.0010144,0.0007543,0.018848,0.050101,0.040324,0.038965,0.02041,0.070699,0.015209,0.032203,0.0049925,0.071944,0.029393,0.022818,0.0021667,0.10238,0.017877,-0.0024946,0.022768,0.0053561,0.091892,0.050764,-0.019226,0.055334,-0.0064525,-0.34437,-0.36278,-0.35332,-0.34534,-0.3574,-0.3382,-0.37965,-0.34501,-0.34821,-0.35265,-0.34763,-0.36402,-0.35532,-0.33645,-0.34088,-0.33182,-0.37847,-0.37106,-0.36649,-0.33646,-0.36749,-0.36625,-0.37673,-0.35741,-0.36472
0.00014825,0.0014314,0.020388,0.052162,0.041007,0.040457,0.022763,0.072463,0.016737,0.033123,0.0060184,0.072958,0.030538,0.024464,0.0024825,0.10626,0.018942,-0.0016073,0.023797,0.0070419,0.093884,0.051286,-0.018848,0.056891,-0.0054964,-0.35774,-0.37621,-0.36666,-0.35863,-0.37085,-0.35154,-0.39303,-0.3583,-0.36158,-0.36604,-0.36099,-0.3774,-0.36874,-0.34967,-0.35425,-0.3449,-0.39183,-0.38451,-0.3799,-0.34982,-0.38082,-0.37964,-0.39015,-0.37077,-0.37816
0.0013295,0.0021193,0.021952,0.054255,0.041702,0.041973,0.025153,0.074256,0.018289,0.034058,0.0070606,0.073988,0.0317,0.026136,0.0028034,0.11019,0.020024,-0.00070575,0.024842,0.0087545,0.095908,0.051816,-0.018465,0.058472,-0.0045249,-0.37132,-0.38986,-0.38022,-0.37213,-0.38452,-0.36509,-0.40663,-0.3718,-0.37517,-0.37965,-0.37456,-0.391,-0.38238,-0.3631,-0.36784,-0.35818,-0.40541,-0.39818,-0.39353,-0.36339,-0.39436,-0.39325,-0.40378,-0.38434,-0.39182
0.0025292,0.0028182,0.023541,0.05638,0.042408,0.043513,0.027581,0.076076,0.019866,0.035008,0.0081192,0.075034,0.032882,0.027833,0.0031293,0.11417,0.021123,0.00021012,0.025904,0.010494,0.097964,0.052354,-0.018075,0.060078,-0.0035379,-0.38511,-0.40372,-0.39399,-0.38583,-0.3984,-0.37886,-0.42043,-0.38551,-0.38897,-0.39346,-0.38834,-0.4048,-0.39623,-0.37673,-0.38164,-0.37165,-0.41919,-0.41207,-0.40737,-0.37717,-0.40811,-0.40707,-0.41763,-0.39813,-0.40569
0.0037473,0.0035278,0.025153,0.058538,0.043125,0.045076,0.030047,0.077923,0.021467,0.035973,0.0091939,0.076096,0.034081,0.029556,0.0034602,0.11822,0.022239,0.0011402,0.026983,0.01226,0.10005,0.0529,-0.01768,0.061708,-0.0025357,-0.39912,-0.4178,-0.40797,-0.39974,-0.41251,-0.39283,-0.43445,-0.39943,-0.40299,-0.40749,-0.40234,-0.41882,-0.4103,-0.39056,-0.39565,-0.38532,-0.43319,-0.42617,-0.42143,-0.39116,-0.42208,-0.4211,-0.43169,-0.41212,-0.41978
0.0049837,0.0042483,0.02679,0.060727,0.043852,0.046663,0.032549,0.079798,0.023092,0.036952,0.010285,0.077175,0.035299,0.031304,0.003796,0.12233,0.023372,0.0020845,0.028077,0.014052,0.10217,0.053455,-0.017278,0.063363,-0.0015182,-0.41334,-0.43209,-0.42215,-0.41386,-0.42682,-0.40701,-0.44868,-0.41355,-0.41721,-0.42173,-0.41655,-0.43305,-0.42458,-0.4046,-0.40987,-0.39918,-0.4474,-0.44048,-0.43569,-0.40536,-0.43625,-0.43535,-0.44597,-0.42632,-0.43408
0.0062382,0.0049794,0.028451,0.062949,0.044591,0.048272,0.035088,0.081701,0.02474,0.037945,0.011392,0.078269,0.036535,0.033077,0.0041368,0.12649,0.024521,0.0030429,0.029188,0.015871,0.10432,0.054018,-0.016871,0.065042,-0.00048559,-0.42776,-0.4466,-0.43655,-0.42818,-0.44135,-0.4214,-0.46312,-0.42788,-0.43165,-0.43618,-0.43096,-0.44749,-0.43908,-0.41884,-0.42431,-0.41324,-0.46182,-0.45501,-0.45017,-0.41977,-0.45063,-0.4498,-0.46046,-0.44074,-0.44859
0.0075109,0.0057213,0.030136,0.065202,0.04534,0.049905,0.037664,0.08363,0.026413,0.038953,0.012514,0.079379,0.037789,0.034874,0.0044826,0.13071,0.025687,0.0040153,0.030315,0.017716,0.1065,0.054589,-0.016457,0.066746,0.00056216,-0.44239,-0.46131,-0.45115,-0.4427,-0.4561,-0.436,-0.47777,-0.44241,-0.44629,-0.45084,-0.44558,-0.46214,-0.45378,-0.43328,-0.43895,-0.42749,-0.47644,-0.46976,-0.46486,-0.43439,-0.46521,-0.46447,-0.47516,-0.45536,-0.46332
0.0088016,0.0064738,0.031845,0.067486,0.0461,0.051561,0.040277,0.085586,0.02811,0.039975,0.013653,0.080504,0.03906,0.036697,0.0048332,0.13498,0.026869,0.0050017,0.031458,0.019587,0.10871,0.055168,-0.016038,0.068473,0.0016249,-0.45724,-0.47624,-0.46596,-0.45743,-0.47105,-0.4508,-0.49262,-0.45715,-0.46114,-0.46571,-0.46041,-0.477,-0.4687,-0.44792,-0.4538,-0.44193,-0.49127,-0.48471,-0.47976,-0.44922,-0.48,-0.47934,-0.49006,-0.47018,-0.47826
0.01011,0.0072368,0.033577,0.069801,0.046871,0.053239,0.042925,0.087569,0.02983,0.041011,0.014808,0.081646,0.04035,0.038544,0.0051887,0.13931,0.028068,0.0060021,0.032617,0.021484,0.11095,0.055755,-0.015613,0.070225,0.0027027,-0.47228,-0.49138,-0.48097,-0.47236,-0.48622,-0.46581,-0.50768,-0.47209,-0.4762,-0.48078,-0.47545,-0.49206,-0.48382,-0.46275,-0.46885,-0.45656,-0.50631,-0.49987,-0.49487,-0.46425,-0.49499,-0.49442,-0.50518,-0.48522,-0.49341
0.011437,0.0080104,0.035332,0.072147,0.047653,0.054941,0.04561,0.089579,0.031573,0.042062,0.015978,0.082803,0.041658,0.040415,0.0055491,0.13975,0.029283,0.0070163,0.033792,0.023407,0.11322,0.05635,-0.015182,0.072,0.0037953,-0.48753,-0.50672,-0.49619,-0.48749,-0.5016,-0.48102,-0.52295,-0.48722,-0.49146,-0.49606,-0.49069,-0.50733,-0.49915,-0.47778,-0.48411,-0.47137,-0.52155,-0.51525,-0.51019,-0.47948,-0.51019,-0.50971,-0.52051,-0.50045,-0.50877
0.012781,0.0087945,0.037111,0.074525,0.048445,0.056665,0.048331,0.091615,0.03334,0.043127,0.017164,0.083975,0.042983,0.042311,0.0059143,0.13531,0.030514,0.0080442,0.034983,0.025355,0.11552,0.056954,-0.014745,0.073799,0.0049028,-0.50299,-0.52228,-0.51161,-0.50281,-0.51718,-0.49643,-0.53842,-0.50256,-0.50692,-0.51155,-0.50613,-0.5228,-0.51469,-0.49301,-0.49958,-0.48637,-0.53699,-0.53083,-0.52571,-0.49492,-0.52558,-0.5252,-0.53604,-0.51589,-0.52433
0.014143,0.0095889,0.038914,0.076933,0.049248,0.058411,0.051088,0.093677,0.03513,0.044205,0.018365,0.085163,0.044325,0.04423,0.0062843,0.13096,0.031761,0.0090859,0.03619,0.027329,0.11785,0.057565,-0.014302,0.075621,0.006025,-0.51865,-0.53804,-0.52723,-0.51834,-0.53298,-0.51205,-0.5541,-0.51809,-0.52259,-0.52724,-0.52177,-0.53848,-0.53044,-0.50842,-0.51524,-0.50156,-0.55264,-0.54663,-0.54144,-0.51055,-0.54118,-0.5409,-0.55178,-0.53154,-0.54011
0.015522,0.010394,0.040739,0.079371,0.050061,0.06018,0.053881,0.095765,0.036943,0.045298,0.019582,0.086366,0.045685,0.046174,0.006659,0.1267,0.033024,0.010141,0.037412,0.029328,0.12021,0.058184,-0.013853,0.077467,0.0071619,-0.53451,-0.55401,-0.54305,-0.53406,-0.54898,-0.52786,-0.56998,-0.53382,-0.53847,-0.54313,-0.53762,-0.55436,-0.54639,-0.52403,-0.53111,-0.51693,-0.56849,-0.56263,-0.55737,-0.52639,-0.55698,-0.5568,-0.56772,-0.54738,-0.55609
0.016919,0.011209,0.042587,0.081839,0.050885,0.061971,0.056708,0.09788,0.038779,0.046404,0.020814,0.087584,0.047063,0.048141,0.0070385,0.12253,0.034304,0.01121,0.03865,0.031352,0.1226,0.058811,-0.013399,0.079336,0.0083134,-0.55057,-0.57018,-0.55906,-0.54997,-0.56518,-0.54387,-0.58606,-0.54975,-0.55454,-0.55922,-0.55367,-0.57044,-0.56255,-0.53983,-0.54718,-0.53248,-0.58454,-0.57883,-0.57351,-0.54243,-0.57297,-0.5729,-0.58387,-0.56342,-0.57227
0.018333,0.012034,0.044458,0.084338,0.051719,0.063784,0.059571,0.10002,0.040638,0.047525,0.022061,0.088818,0.048458,0.050132,0.0074227,0.11844,0.035599,0.012293,0.039904,0.033402,0.12502,0.059446,-0.012939,0.081229,0.0094794,-0.56683,-0.58655,-0.57528,-0.56608,-0.5816,-0.56008,-0.60234,-0.56587,-0.57081,-0.57552,-0.56991,-0.58672,-0.5789,-0.55582,-0.56345,-0.54821,-0.60078,-0.59524,-0.58984,-0.55867,-0.58916,-0.5892,-0.60022,-0.57966,-0.58866
0.019764,0.01287,0.046352,0.086866,0.052563,0.065619,0.062469,0.10219,0.04252,0.048659,0.023324,0.090066,0.04987,0.052146,0.0078116,0.11445,0.03691,0.013389,0.041173,0.035476,0.12747,0.060088,-0.012474,0.083144,0.01066,-0.58329,-0.60313,-0.59169,-0.58238,-0.59821,-0.57649,-0.61882,-0.58218,-0.58728,-0.59201,-0.58635,-0.6032,-0.59547,-0.572,-0.57992,-0.56412,-0.61723,-0.61186,-0.60638,-0.57511,-0.60555,-0.60571,-0.61677,-0.5961,-0.60526
0.021213,0.013716,0.048268,0.089424,0.053418,0.067476,0.065402,0.10438,0.044424,0.049806,0.024601,0.09133,0.051299,0.054184,0.0082052,0.11055,0.038236,0.014498,0.042457,0.037575,0.12995,0.060739,-0.012003,0.085082,0.011855,-0.59994,-0.61991,-0.6083,-0.59888,-0.61503,-0.59309,-0.63549,-0.59869,-0.60395,-0.60871,-0.60299,-0.61987,-0.61223,-0.58837,-0.59659,-0.58021,-0.63387,-0.62868,-0.62312,-0.59174,-0.62213,-0.62241,-0.63352,-0.61274,-0.62205
0.022678,0.014572,0.050207,0.092012,0.054283,0.069355,0.068369,0.10659,0.046351,0.050968,0.025894,0.092609,0.052745,0.056245,0.0086034,0.10674,0.039578,0.015621,0.043756,0.039699,0.13246,0.061397,-0.011526,0.087043,0.013064,-0.61679,-0.63689,-0.6251,-0.61556,-0.63205,-0.60988,-0.65236,-0.61538,-0.62082,-0.6256,-0.61982,-0.63675,-0.62919,-0.60492,-0.61345,-0.59648,-0.65071,-0.6457,-0.64006,-0.60856,-0.63891,-0.63931,-0.65048,-0.62957,-0.63905
0.024161,0.015438,0.052168,0.094629,0.055159,0.071255,0.071371,0.10883,0.0483,0.052142,0.027201,0.093902,0.054209,0.058328,0.0090062,0.10302,0.040936,0.016757,0.045071,0.041847,0.135,0.062062,-0.011043,0.089027,0.014287,-0.63384,-0.65407,-0.6421,-0.63243,-0.64928,-0.62687,-0.66943,-0.63227,-0.63788,-0.64268,-0.63685,-0.65382,-0.64635,-0.62165,-0.63051,-0.61291,-0.66774,-0.66292,-0.6572,-0.62558,-0.65587,-0.6564,-0.66763,-0.64659,-0.65624
0.02566,0.016314,0.054151,0.097274,0.056044,0.073176,0.074406,0.1111,0.050271,0.05333,0.028524,0.09521,0.055689,0.060434,0.0094136,0.099384,0.042309,0.017906,0.046401,0.044019,0.13756,0.062736,-0.010555,0.091033,0.015525,-0.65108,-0.67145,-0.65929,-0.64949,-0.6667,-0.64404,-0.6867,-0.64934,-0.65513,-0.65997,-0.65407,-0.67108,-0.66371,-0.63857,-0.64776,-0.62953,-0.68496,-0.68034,-0.67453,-0.6428,-0.67303,-0.67369,-0.68497,-0.66381,-0.67364
0.027176,0.0172,0.056156,0.099949,0.05694,0.075119,0.077476,0.11339,0.052264,0.054532,0.029861,0.096533,0.057185,0.062563,0.0098255,0.095839,0.043697,0.019068,0.047746,0.046216,0.14015,0.063417,-0.010062,0.093061,0.016777,-0.66851,-0.68902,-0.67666,-0.66673,-0.68432,-0.66141,-0.70415,-0.6666,-0.67258,-0.67744,-0.67148,-0.68854,-0.68126,-0.65567,-0.66521,-0.64631,-0.70238,-0.69796,-0.69206,-0.6602,-0.69037,-0.69118,-0.70252,-0.68122,-0.69123
0.028709,0.018096,0.058182,0.10265,0.057845,0.077083,0.08058,0.11571,0.054279,0.055747,0.031213,0.09787,0.058699,0.064714,0.010242,0.092382,0.045101,0.020243,0.049106,0.048436,0.14068,0.064105,-0.009563,0.095111,0.018042,-0.68613,-0.7068,-0.69423,-0.68416,-0.70214,-0.67897,-0.7218,-0.68404,-0.69022,-0.69511,-0.68909,-0.70619,-0.69901,-0.67294,-0.68284,-0.66327,-0.71998,-0.71577,-0.70978,-0.67779,-0.70791,-0.70886,-0.72026,-0.69882,-0.70902
0.030258,0.019001,0.060231,0.10538,0.058761,0.079068,0.083717,0.11805,0.056316,0.056974,0.032579,0.099222,0.060229,0.066887,0.010663,0.089013,0.04652,0.021431,0.05048,0.050681,0.13803,0.064801,-0.0090586,0.097184,0.019322,-0.70394,-0.72476,-0.71198,-0.70177,-0.72016,-0.69672,-0.73964,-0.70167,-0.70805,-0.71297,-0.70688,-0.72403,-0.71696,-0.6904,-0.70067,-0.68039,-0.73778,-0.73379,-0.7277,-0.69558,-0.72563,-0.72673,-0.73819,-0.71661,-0.72701
0.031823,0.019917,0.062301,0.10814,0.059687,0.081074,0.086887,0.12041,0.058374,0.058215,0.033959,0.10059,0.061776,0.069083,0.011088,0.085732,0.047953,0.022633,0.05187,0.052949,0.13543,0.065504,-0.0085487,0.099278,0.020615,-0.72194,-0.74292,-0.72992,-0.71957,-0.73837,-0.71465,-0.75767,-0.71948,-0.72607,-0.73102,-0.72486,-0.74206,-0.73509,-0.70803,-0.71868,-0.69769,-0.75576,-0.752,-0.74581,-0.71355,-0.74354,-0.74479,-0.75632,-0.73458,-0.74519
0.033405,0.020842,0.064393,0.11093,0.060622,0.0831,0.090091,0.1228,0.060454,0.059469,0.035354,0.10197,0.063339,0.0713,0.011518,0.082539,0.049402,0.023847,0.053274,0.055241,0.13287,0.066215,-0.0080335,0.10139,0.021922,-0.74013,-0.76128,-0.74805,-0.73755,-0.75678,-0.73276,-0.77588,-0.73747,-0.74427,-0.74926,-0.74303,-0.76027,-0.75342,-0.72584,-0.73689,-0.71514,-0.77393,-0.7704,-0.76411,-0.73171,-0.76163,-0.76304,-0.77463,-0.75274,-0.76356
0.035003,0.021777,0.066505,0.11375,0.061568,0.085147,0.093327,0.12521,0.062555,0.060736,0.036764,0.10336,0.064918,0.073539,0.011952,0.079433,0.050865,0.025073,0.054692,0.057556,0.13036,0.066933,-0.0075129,0.10353,0.023243,-0.75851,-0.77982,-0.76636,-0.7557,-0.77538,-0.75106,-0.79429,-0.75564,-0.76267,-0.76769,-0.76138,-0.77868,-0.77194,-0.74382,-0.75528,-0.73277,-0.79229,-0.789,-0.7826,-0.75005,-0.7799,-0.78148,-0.79314,-0.77109,-0.78213
0.036618,0.022721,0.068639,0.11659,0.062523,0.087215,0.096597,0.12765,0.064678,0.062016,0.038187,0.10477,0.066513,0.0758,0.012391,0.076414,0.052343,0.026313,0.056125,0.059894,0.12789,0.067658,-0.006987,0.10569,0.024578,-0.77707,-0.79856,-0.78486,-0.77403,-0.79417,-0.76955,-0.81288,-0.77399,-0.78125,-0.7863,-0.77992,-0.79727,-0.79065,-0.76198,-0.77385,-0.75056,-0.81083,-0.80779,-0.80128,-0.76858,-0.79836,-0.8001,-0.81184,-0.78963,-0.80089
0.038248,0.023675,0.070794,0.11946,0.063488,0.089303,0.099899,0.13011,0.066821,0.063308,0.039625,0.10619,0.068125,0.078081,0.012834,0.073481,0.053836,0.027565,0.057573,0.062256,0.12547,0.06839,-0.0064558,0.10787,0.025926,-0.79581,-0.81748,-0.80353,-0.79254,-0.81315,-0.78821,-0.83165,-0.79252,-0.80001,-0.8051,-0.79864,-0.81605,-0.80955,-0.7803,-0.79261,-0.76851,-0.82955,-0.82677,-0.82014,-0.78729,-0.817,-0.81891,-0.83073,-0.80834,-0.81983
0.039894,0.024639,0.07297,0.12236,0.064462,0.091411,0.10323,0.13259,0.068986,0.064614,0.041076,0.10763,0.069752,0.080384,0.013282,0.070636,0.055343,0.028829,0.059034,0.06464,0.12309,0.06913,-0.0059193,0.11007,0.027287,-0.81474,-0.8366,-0.82239,-0.81123,-0.83233,-0.80706,-0.85061,-0.81122,-0.81896,-0.82409,-0.81754,-0.83501,-0.82864,-0.7988,-0.81156,-0.78662,-0.84846,-0.84594,-0.8392,-0.80618,-0.83582,-0.83791,-0.8498,-0.82724,-0.83897
0.041556,0.025612,0.075166,0.12529,0.065446,0.093539,0.1066,0.1351,0.071171,0.065931,0.042541,0.10908,0.071395,0.082708,0.013733,0.067876,0.056864,0.030106,0.06051,0.067047,0.12076,0.069877,-0.0053776,0.1123,0.028662,-0.83385,-0.8559,-0.84143,-0.83009,-0.85169,-0.82608,-0.86975,-0.8301,-0.83809,-0.84325,-0.83662,-0.85415,-0.84791,-0.81747,-0.83068,-0.80488,-0.86755,-0.8653,-0.85844,-0.82525,-0.85481,-0.85709,-0.86906,-0.84632,-0.8583
0.043233,0.026594,0.077383,0.12824,0.06644,0.095687,0.11,0.13763,0.073377,0.067262,0.044021,0.11055,0.073055,0.085053,0.014189,0.065202,0.0584,0.031396,0.062001,0.069477,0.11847,0.070631,-0.0048307,0.11454,0.03005,-0.85314,-0.87539,-0.86064,-0.84912,-0.87124,-0.84529,-0.88907,-0.84915,-0.8574,-0.8626,-0.85588,-0.87348,-0.86737,-0.8363,-0.84999,-0.82331,-0.88682,-0.88485,-0.87786,-0.8445,-0.87398,-0.87645,-0.8885,-0.86558,-0.87781
0.044927,0.027586,0.079621,0.13122,0.067443,0.097854,0.11343,0.14018,0.075604,0.068604,0.045513,0.11202,0.07473,0.087418,0.014649,0.062613,0.05995,0.032698,0.063505,0.071929,0.11623,0.071392,-0.0042786,0.1168,0.031452,-0.8726,-0.89506,-0.88003,-0.86833,-0.89098,-0.86466,-0.90858,-0.86837,-0.87689,-0.88213,-0.87533,-0.89298,-0.88701,-0.8553,-0.86948,-0.8419,-0.90626,-0.90459,-0.89747,-0.86393,-0.89333,-0.896,-0.90813,-0.88501,-0.89751
0.046635,0.028586,0.081878,0.13422,0.068456,0.10004,0.11689,0.1407,0.07785,0.069959,0.04702,0.11351,0.07642,0.089804,0.015114,0.06011,0.061515,0.034012,0.065023,0.074404,0.11404,0.07216,-0.0037214,0.11909,0.032866,-0.89225,-0.91491,-0.8996,-0.8877,-0.9109,-0.88422,-0.92826,-0.88777,-0.89656,-0.90184,-0.89494,-0.91266,-0.90684,-0.87446,-0.88914,-0.86063,-0.92588,-0.92451,-0.91725,-0.88353,-0.91286,-0.91572,-0.92794,-0.90462,-0.91739
0.048359,0.029597,0.084156,0.13725,0.069478,0.10225,0.12038,0.1381,0.080118,0.071327,0.04854,0.11502,0.078126,0.09221,0.015582,0.057692,0.063093,0.035338,0.066555,0.0769,0.11188,0.072935,-0.0031591,0.1214,0.034294,-0.91207,-0.93495,-0.91934,-0.90724,-0.93101,-0.90395,-0.94812,-0.90733,-0.9164,-0.92173,-0.91474,-0.93252,-0.92685,-0.89378,-0.90898,-0.87953,-0.94568,-0.94461,-0.93722,-0.90332,-0.93255,-0.93562,-0.94793,-0.92441,-0.93745
0.050098,0.030616,0.086454,0.14031,0.070509,0.10447,0.1239,0.13555,0.082405,0.072706,0.050073,0.11654,0.079847,0.094637,0.016055,0.055358,0.064685,0.036676,0.068101,0.079419,0.10978,0.073717,-0.0025917,0.12372,0.035734,-0.93207,-0.95517,-0.93925,-0.92695,-0.9513,-0.92385,-0.96815,-0.92706,-0.93643,-0.9418,-0.9347,-0.95256,-0.94703,-0.91327,-0.929,-0.89857,-0.96565,-0.9649,-0.95737,-0.92327,-0.95242,-0.9557,-0.9681,-0.94437,-0.9577
0.051853,0.031644,0.088771,0.14006,0.07155,0.10672,0.12746,0.13304,0.084712,0.074098,0.05162,0.11807,0.081584,0.097083,0.016532,0.053108,0.066291,0.038026,0.06966,0.081959,0.10771,0.074506,-0.0020193,0.12607,0.037188,-0.95224,-0.97557,-0.95934,-0.94683,-0.97178,-0.94392,-0.98836,-0.94696,-0.95662,-0.96204,-0.95485,-0.97277,-0.9674,-0.93292,-0.94919,-0.91777,-0.9858,-0.98537,-0.9777,-0.9434,-0.97246,-0.97596,-0.98845,-0.96451,-0.97813
0.053622,0.032681,0.091109,0.13695,0.0726,0.10898,0.13104,0.13057,0.087039,0.075502,0.053179,0.11961,0.083336,0.099549,0.017013,0.050943,0.067911,0.039389,0.071233,0.084521,0.1057,0.075301,-0.0014419,0.12843,0.038654,-0.97258,-0.99615,-0.9796,-0.96687,-0.99243,-0.96416,-1.0087,-0.96702,-0.97699,-0.98246,-0.97516,-0.99316,-0.98795,-0.95273,-0.96956,-0.93711,-1.0061,-1.006,-0.9982,-0.9637,-0.99267,-0.99639,-1.009,-0.98482,-0.99874
0.055406,0.033728,0.093465,0.13389,0.073659,0.11127,0.13466,0.12814,0.089386,0.076917,0.054752,0.12117,0.085103,0.10203,0.017498,0.04886,0.069544,0.040763,0.07282,0.087105,0.10372,0.076104,-0.00085951,0.13082,0.040133,-0.9931,-1.0169,-1,-0.98708,-1.0133,-0.98457,-1.0293,-0.98725,-0.99754,-1.003,-0.99564,-1.0137,-1.0087,-0.97269,-0.9901,-0.9566,-1.0266,-1.0269,-1.0189,-0.98417,-1.013,-1.017,-1.0297,-1.0053,-1.0195
0.057205,0.034783,0.095841,0.13089,0.074727,0.11357,0.1383,0.12576,0.091752,0.078344,0.056338,0.12274,0.086885,0.10454,0.017987,0.046862,0.071191,0.042149,0.07442,0.08971,0.10179,0.076913,-0.0002722,0.13322,0.041624,-1.0138,-1.0378,-1.0206,-1.0074,-1.0343,-1.0052,-1.05,-1.0076,-1.0182,-1.0238,-1.0163,-1.0344,-1.0296,-0.99281,-1.0108,-0.97624,-1.0473,-1.0479,-1.0397,-1.0048,-1.0336,-1.0378,-1.0506,-1.0259,-1.0405
0.059019,0.035847,0.098237,0.12793,0.075804,0.11589,0.14147,0.12341,0.094138,0.079784,0.057937,0.12433,0.088682,0.10706,0.01848,0.044945,0.072851,0.043546,0.076033,0.092336,0.099906,0.077728,0.00032001,0.13565,0.043128,-1.0346,-1.059,-1.0414,-1.028,-1.0555,-1.0259,-1.0709,-1.0282,-1.0391,-1.0447,-1.0371,-1.0553,-1.0506,-1.0131,-1.0317,-0.99602,-1.0681,-1.0691,-1.0608,-1.0256,-1.0543,-1.0587,-1.0716,-1.0468,-1.0616
0.060847,0.03692,0.10065,0.12502,0.07689,0.11823,0.13777,0.12111,0.096543,0.081234,0.059549,0.12592,0.090493,0.10961,0.018977,0.043112,0.074525,0.044956,0.077659,0.094983,0.098065,0.078551,0.00091708,0.13809,0.044645,-1.0557,-1.0802,-1.0623,-1.0487,-1.0768,-1.0468,-1.092,-1.0489,-1.0602,-1.0658,-1.0581,-1.0764,-1.0719,-1.0335,-1.0527,-1.0159,-1.0891,-1.0904,-1.082,-1.0466,-1.0752,-1.0798,-1.0928,-1.0677,-1.0829
0.06269,0.038002,0.10308,0.12217,0.077985,0.12059,0.13412,0.11886,0.098967,0.082697,0.061173,0.12753,0.092319,0.11217,0.019478,0.04136,0.076212,0.046376,0.079299,0.097651,0.096267,0.07938,0.001519,0.14056,0.046174,-1.0769,-1.1017,-1.0834,-1.0695,-1.0984,-1.0679,-1.1132,-1.0698,-1.0814,-1.0871,-1.0793,-1.0977,-1.0933,-1.0541,-1.0739,-1.036,-1.1103,-1.112,-1.1033,-1.0677,-1.0962,-1.1011,-1.1142,-1.0889,-1.1044


==> App2_Traj2.csv <==
-0.017397,0.03945,-0.018932,-0.035636,0.037132,-0.041684,0.02532,0.01799,0.0057293,0.035068,0.040177,-0.0080482,-0.014187,-0.0011012,0.020253,-0.031816,0.035625,0.0084201,-0.028101,0.0022232,0.02413,0.017988,-0.036335,0.0043045,-0.049435,0.038239,0.0028407,0.0087078,0.012653,0.045853,0.03791,0.0091764,0.03885,0.025095,0.021275,0.042789,0.03354,0.02618,0.014941,0.04494,0.040772,6.7891e-05,0.00015453,0.0011399,0.021204,0.027068,0.016904,0.042974,0.042833,0.034785
-0.017397,0.03945,-0.018932,-0.035636,0.037132,-0.041684,0.02532,0.01799,0.0057293,0.035068,0.040177,-0.0080482,-0.014187,-0.0011012,0.020253,-0.031816,0.035625,0.0084201,-0.028101,0.0022232,0.02413,0.017988,-0.036335,0.0043045,-0.049435,0.038239,0.0028407,0.0087078,0.012653,0.045853,0.03791,0.0091764,0.03885,0.025095,0.021275,0.042789,0.03354,0.02618,0.014941,0.04494,0.040772,6.7891e-05,0.00015453,0.0011399,0.021204,0.027068,0.016904,0.042974,0.042833,0.034785
-0.017423,0.039437,-0.018951,-0.035652,0.037117,-0.041698,0.025315,0.017965,0.0056989,0.035056,0.040153,-0.0080576,-0.014206,-0.0011094,0.020228,-0.031839,0.035617,0.0083815,-0.028109,0.0022071,0.024115,0.017973,-0.036337,0.0042837,-0.049452,0.037994,0.0025954,0.0084625,0.012408,0.045608,0.037664,0.0089312,0.038604,0.02485,0.02103,0.042543,0.033295,0.025934,0.014696,0.044695,0.040527,-0.00017736,-9.0715e-05,0.00089468,0.020959,0.026822,0.016659,0.042729,0.042588,0.034539
-0.017476,0.039411,-0.018988,-0.035685,0.037085,-0.041725,0.025305,0.017913,0.0056381,0.035032,0.040104,-0.0080763,-0.014243,-0.0011258,0.020177,-0.031885,0.0356,0.0083043,-0.028127,0.002175,0.024084,0.017942,-0.036342,0.0042422,-0.049487,0.037504,0.0021049,0.007972,0.011917,0.045117,0.037174,0.0084407,0.038114,0.024359,0.020539,0.042053,0.032804,0.025444,0.014205,0.044204,0.040036,-0.00066785,-0.0005812,0.00040419,0.020469,0.026332,0.016168,0.042238,0.042097,0.034049
-0.017555,0.039371,-0.019044,-0.035733,0.037039,-0.041766,0.02529,0.017835,0.0055469,0.034997,0.04003,-0.0081044,-0.014298,-0.0011503,0.0201,-0.031955,0.035575,0.0081884,-0.028154,0.0021267,0.024038,0.017895,-0.036349,0.00418,-0.049539,0.036768,0.0013692,0.0072363,0.011182,0.044381,0.036438,0.007705,0.037378,0.023624,0.019803,0.041317,0.032068,0.024708,0.013469,0.043468,0.0393,-0.0014036,-0.0013169,-0.00033151,0.019733,0.025596,0.015433,0.041503,0.041361,0.033313
-0.017661,0.039318,-0.019119,-0.035797,0.036976,-0.04182,0.025269,0.017732,0.0054254,0.034949,0.039932,-0.0081418,-0.014372,-0.001183,0.019998,-0.032047,0.035541,0.008034,-0.028189,0.0020623,0.023977,0.017833,-0.036358,0.0040969,-0.049609,0.035787,0.00038839,0.0062555,0.010201,0.043401,0.035457,0.0067241,0.036397,0.022643,0.018823,0.040336,0.031088,0.023727,0.012488,0.042488,0.038319,-0.0023844,-0.0022977,-0.0013124,0.018752,0.024615,0.014452,0.040522,0.040381,0.032332
-0.017794,0.039253,-0.019213,-0.035878,0.036898,-0.041887,0.025244,0.017603,0.0052735,0.03489,0.039809,-0.0081886,-0.014464,-0.0012238,0.019871,-0.032163,0.0355,0.0078409,-0.028234,0.0019818,0.0239,0.017756,-0.036369,0.0039932,-0.049697,0.034561,-0.00083751,0.0050295,0.008975,0.042175,0.034231,0.0054981,0.035171,0.021417,0.017597,0.03911,0.029862,0.022501,0.011263,0.041262,0.037093,-0.0036104,-0.0035236,-0.0025384,0.017526,0.023389,0.013226,0.039296,0.039155,0.031106
-0.017952,0.039174,-0.019325,-0.035974,0.036805,-0.041969,0.025213,0.017448,0.0050912,0.034819,0.039662,-0.0082448,-0.014575,-0.0012728,0.019718,-0.032301,0.03545,0.0076093,-0.028287,0.0018853,0.023808,0.017663,-0.036383,0.0038687,-0.049801,0.03309,-0.0023084,0.0035586,0.007504,0.040704,0.032761,0.0040271,0.033701,0.019946,0.016126,0.037639,0.028391,0.02103,0.0097916,0.039791,0.035623,-0.0050814,-0.0049945,-0.0040094,0.016055,0.021918,0.011755,0.037825,0.037684,0.029635
-0.018138,0.039082,-0.019456,-0.036087,0.036695,-0.042063,0.025178,0.017267,0.0048786,0.034736,0.039491,-0.0083103,-0.014705,-0.00133,0.01954,-0.032463,0.035391,0.0073392,-0.028349,0.0017726,0.0237,0.017555,-0.0364,0.0037235,-0.049924,0.031374,-0.0040241,0.0018428,0.0057882,0.038988,0.031045,0.0023112,0.031985,0.01823,0.01441,0.035924,0.026675,0.019314,0.0080758,0.038075,0.033907,-0.0067973,-0.0067102,-0.0057253,0.014339,0.020203,0.010039,0.036109,0.035968,0.027919
-0.018349,0.038976,-0.019605,-0.036216,0.036571,-0.042171,0.025137,0.017061,0.0046357,0.034642,0.039295,-0.0083851,-0.014852,-0.0013953,0.019336,-0.032648,0.035324,0.0070305,-0.02842,0.0016439,0.023577,0.017431,-0.036418,0.0035575,-0.050063,0.029414,-0.0059845,-0.00011775,0.0038276,0.037027,0.029084,0.00035048,0.030024,0.01627,0.012449,0.033963,0.024714,0.017354,0.0061153,0.036114,0.031946,-0.008758,-0.0086706,-0.0076861,0.012379,0.018242,0.0080784,0.034148,0.034007,0.025959
-0.018587,0.038858,-0.019774,-0.03636,0.03643,-0.042293,0.025091,0.016828,0.0043624,0.034535,0.039074,-0.0084693,-0.015019,-0.0014688,0.019107,-0.032856,0.035249,0.0066833,-0.0285,0.0014992,0.023439,0.017292,-0.036439,0.0033709,-0.05022,0.027209,-0.0081894,-0.0023229,0.0016224,0.034822,0.026879,-0.0018549,0.027819,0.014064,0.010244,0.031758,0.022509,0.015149,0.0039102,0.033909,0.029741,-0.010963,-0.010876,-0.0098915,0.010174,0.016037,0.005873,0.031943,0.031802,0.023754
-0.018852,0.038727,-0.019961,-0.036521,0.036274,-0.042428,0.02504,0.01657,0.0040589,0.034417,0.038829,-0.0085628,-0.015203,-0.0015504,0.018853,-0.033087,0.035165,0.0062976,-0.028588,0.0013384,0.023286,0.017137,-0.036462,0.0031635,-0.050395,0.024759,-0.010639,-0.0047724,-0.0008273,0.032372,0.02443,-0.0043048,0.02537,0.011615,0.0077948,0.029308,0.02006,0.012699,0.0014607,0.03146,0.027291,-0.013413,-0.013325,-0.012341,0.0077241,0.013587,0.0034231,0.029493,0.029352,0.021304
-0.019143,0.038582,-0.020166,-0.036698,0.036103,-0.042577,0.024985,0.016286,0.0037251,0.034287,0.038559,-0.0086656,-0.015406,-0.0016401,0.018573,-0.033341,0.035074,0.0058735,-0.028686,0.0011616,0.023117,0.016967,-0.036487,0.0029355,-0.050586,0.022066,-0.013332,-0.0074662,-0.0035212,0.029679,0.021736,-0.006999,0.022677,0.0089211,0.0051011,0.026614,0.017366,0.010005,-0.0012329,0.028766,0.024597,-0.016107,-0.016018,-0.015036,0.0050304,0.010893,0.00072897,0.026799,0.026659,0.01861
-0.01946,0.038424,-0.02039,-0.036891,0.035916,-0.042739,0.024924,0.015977,0.0033611,0.034145,0.038266,-0.0087777,-0.015628,-0.001738,0.018268,-0.033618,0.034973,0.005411,-0.028792,0.00096876,0.022933,0.016781,-0.036515,0.0026869,-0.050796,0.019128,-0.016269,-0.010404,-0.0064592,0.026741,0.018798,-0.0099374,0.019739,0.0059832,0.0021634,0.023677,0.014428,0.0070665,-0.0041706,0.025828,0.021659,-0.019046,-0.018955,-0.017974,0.0020927,0.0079545,-0.0022093,0.02386,0.023721,0.015672
-0.019803,0.038254,-0.020633,-0.0371,0.035714,-0.042915,0.024858,0.015642,0.0029668,0.033991,0.037947,-0.0088992,-0.015868,-0.001844,0.017937,-0.033918,0.034865,0.0049101,-0.028907,0.00075993,0.022733,0.016581,-0.036545,0.0024176,-0.051022,0.015946,-0.01945,-0.013585,-0.0096409,0.023559,0.015617,-0.01312,0.016558,0.0028016,-0.001018,0.020495,0.011246,0.0038845,-0.007352,0.022647,0.018477,-0.022228,-0.022136,-0.021157,-0.0010888,0.0047724,-0.0053916,0.020678,0.020539,0.01249
-0.020173,0.03807,-0.020894,-0.037324,0.035496,-0.043104,0.024787,0.015281,0.0025424,0.033826,0.037605,-0.0090299,-0.016126,-0.0019581,0.017581,-0.03424,0.034748,0.0043709,-0.029031,0.00053512,0.022519,0.016364,-0.036577,0.0021277,-0.051266,0.012521,-0.022874,-0.01701,-0.013066,0.020134,0.012192,-0.016546,0.013134,-0.00062351,-0.0044429,0.01707,0.0078213,0.00045886,-0.010777,0.019222,0.015052,-0.025654,-0.02556,-0.024583,-0.0045137,0.0013466,-0.0088175,0.017252,0.017114,0.0090646
-0.020569,0.037873,-0.021174,-0.037565,0.035262,-0.043306,0.024711,0.014894,0.0020878,0.033648,0.037238,-0.00917,-0.016403,-0.0020803,0.0172,-0.034586,0.034623,0.0037935,-0.029164,0.00029434,0.022289,0.016133,-0.036612,0.0018172,-0.051527,0.0088532,-0.026541,-0.020679,-0.016735,0.016465,0.0085235,-0.020215,0.0094664,-0.0042919,-0.008111,0.013401,0.004153,-0.0032102,-0.014445,0.015554,0.011383,-0.029323,-0.029227,-0.028253,-0.0081819,-0.0023225,-0.012487,0.013582,0.013446,0.0053958
-0.020991,0.037663,-0.021473,-0.037822,0.035013,-0.043522,0.024629,0.014482,0.0016032,0.03346,0.036847,-0.0093192,-0.016698,-0.0022106,0.016794,-0.034955,0.03449,0.0031778,-0.029305,3.7623e-05,0.022043,0.015886,-0.036649,0.0014862,-0.051806,0.0049422,-0.030451,-0.02459,-0.020647,0.012554,0.0046124,-0.024128,0.0055562,-0.0082032,-0.012022,0.00949,0.00024175,-0.0071223,-0.018356,0.011643,0.0074711,-0.033236,-0.033137,-0.032166,-0.012093,-0.0062348,-0.016399,0.0096696,0.0095343,0.001484
-0.02144,0.03744,-0.021789,-0.038095,0.034749,-0.043751,0.024543,0.014045,0.0010885,0.033259,0.036431,-0.0094778,-0.017011,-0.002349,0.016362,-0.035347,0.034348,0.002524,-0.029456,-0.00023502,0.021783,0.015623,-0.036688,0.0011346,-0.052102,0.00078851,-0.034603,-0.028744,-0.024801,0.0083995,0.00045871,-0.028284,0.0014036,-0.012357,-0.016176,0.0053359,-0.0039122,-0.011277,-0.022509,0.007489,0.0033165,-0.037391,-0.037289,-0.036321,-0.016247,-0.01039,-0.020555,0.005514,0.0053803,-0.0026705
-0.021914,0.037204,-0.022125,-0.038383,0.034469,-0.043994,0.024452,0.013582,0.0005437,0.033047,0.035991,-0.0096456,-0.017342,-0.0024955,0.015906,-0.035761,0.034198,0.0018321,-0.029615,-0.00052357,0.021507,0.015346,-0.036729,0.00076246,-0.052415,-0.0036074,-0.038997,-0.03314,-0.029198,0.0040029,-0.0039372,-0.032682,-0.0029911,-0.016754,-0.020571,0.00093956,-0.0083084,-0.015675,-0.026905,0.0030931,-0.0010806,-0.041789,-0.041683,-0.04072,-0.020642,-0.014787,-0.024953,0.0011158,0.00098393,-0.0070675
-0.022415,0.036956,-0.022479,-0.038688,0.034174,-0.04425,0.024356,0.013093,-3.1042e-05,0.032823,0.035527,-0.0098227,-0.017692,-0.00265,0.015424,-0.036198,0.03404,0.0011021,-0.029782,-0.00082799,0.021217,0.015053,-0.036773,0.00036988,-0.052745,-0.0082452,-0.043632,-0.037778,-0.033836,-0.0006356,-0.0085751,-0.037322,-0.0076274,-0.021392,-0.025209,-0.0036988,-0.012946,-0.020314,-0.031542,-0.0015447,-0.0057197,-0.04643,-0.046319,-0.045361,-0.02528,-0.019427,-0.029593,-0.0035248,-0.0036544,-0.011707
-0.022942,0.036694,-0.022851,-0.039008,0.033863,-0.044519,0.024255,0.012579,-0.00063572,0.032587,0.035039,-0.010009,-0.01806,-0.0028125,0.014917,-0.036659,0.033873,0.0003342,-0.029959,-0.0011483,0.020911,0.014745,-0.036819,-4.3147e-05,-0.053093,-0.013125,-0.048509,-0.042657,-0.038717,-0.0055158,-0.013454,-0.042205,-0.012505,-0.026272,-0.030088,-0.0085787,-0.017826,-0.025196,-0.036421,-0.006424,-0.010601,-0.051312,-0.051196,-0.050244,-0.030159,-0.024309,-0.034475,-0.0084073,-0.0085343,-0.016587
-0.023494,0.036419,-0.023242,-0.039344,0.033538,-0.044802,0.024148,0.01204,-0.0012703,0.03234,0.034527,-0.010204,-0.018446,-0.0029831,0.014385,-0.037141,0.033699,-0.00047163,-0.030144,-0.0014844,0.02059,0.014421,-0.036867,-0.00047659,-0.053457,-0.018245,-0.053627,-0.047778,-0.043839,-0.010637,-0.018575,-0.047329,-0.017623,-0.031393,-0.035208,-0.0137,-0.022947,-0.030319,-0.041542,-0.011544,-0.015723,-0.056436,-0.056313,-0.055369,-0.03528,-0.029432,-0.039599,-0.013531,-0.013655,-0.02171
-0.024073,0.036132,-0.023651,-0.039696,0.033196,-0.045097,0.024037,0.011475,-0.0019347,0.032081,0.033991,-0.010409,-0.01885,-0.0031617,0.013828,-0.037647,0.033516,-0.0013153,-0.030339,-0.0018363,0.020253,0.014082,-0.036918,-0.00093041,-0.053839,-0.023606,-0.058984,-0.053139,-0.049201,-0.015999,-0.023936,-0.052695,-0.022982,-0.036754,-0.040569,-0.019062,-0.028309,-0.035683,-0.046902,-0.016905,-0.021086,-0.061801,-0.061671,-0.060735,-0.040641,-0.034796,-0.044964,-0.018897,-0.019017,-0.027073
-0.024678,0.035831,-0.024078,-0.040064,0.03284,-0.045407,0.023921,0.010885,-0.0026288,0.03181,0.03343,-0.010623,-0.019273,-0.0033484,0.013246,-0.038175,0.033324,-0.0021967,-0.030541,-0.0022039,0.019902,0.013729,-0.03697,-0.0014046,-0.054238,-0.029207,-0.064582,-0.058741,-0.054804,-0.021602,-0.029537,-0.058301,-0.028581,-0.042357,-0.04617,-0.024664,-0.033911,-0.041287,-0.052503,-0.022507,-0.02669,-0.067407,-0.067269,-0.066342,-0.046242,-0.040401,-0.05057,-0.024503,-0.02462,-0.032676
-0.025308,0.035518,-0.024524,-0.040448,0.032468,-0.045729,0.0238,0.01027,-0.0033528,0.031528,0.032846,-0.010846,-0.019714,-0.003543,0.01264,-0.038726,0.033125,-0.0031158,-0.030753,-0.0025873,0.019536,0.01336,-0.037026,-0.0018991,-0.054654,-0.035048,-0.070418,-0.064582,-0.060648,-0.027445,-0.035379,-0.064148,-0.034419,-0.048199,-0.052011,-0.030506,-0.039753,-0.047132,-0.058344,-0.028348,-0.032534,-0.073253,-0.073105,-0.07219,-0.052083,-0.046247,-0.056416,-0.03035,-0.030462,-0.03852
-0.025965,0.035192,-0.024988,-0.040847,0.032081,-0.046065,0.023673,0.0096299,-0.0041063,0.031234,0.032237,-0.011078,-0.020172,-0.0037455,0.012008,-0.0393,0.032918,-0.0040725,-0.030973,-0.0029865,0.019155,0.012975,-0.037083,-0.0024138,-0.055087,-0.041129,-0.076494,-0.070663,-0.06673,-0.033527,-0.041459,-0.070234,-0.040496,-0.05428,-0.058091,-0.036588,-0.045834,-0.053217,-0.064424,-0.034428,-0.038617,-0.079339,-0.079181,-0.078277,-0.058164,-0.052332,-0.062502,-0.036437,-0.036543,-0.044603
-0.026647,0.034853,-0.02547,-0.041262,0.031679,-0.046413,0.023542,0.0089645,-0.0048895,0.030929,0.031605,-0.011319,-0.020649,-0.0039561,0.011351,-0.039896,0.032702,-0.0050667,-0.031202,-0.0034013,0.018758,0.012576,-0.037142,-0.0029488,-0.055538,-0.047448,-0.082807,-0.076983,-0.073052,-0.039848,-0.047779,-0.076561,-0.046812,-0.060601,-0.06441,-0.042909,-0.052154,-0.059541,-0.070742,-0.040748,-0.04494,-0.085665,-0.085495,-0.084605,-0.064483,-0.058656,-0.068827,-0.042763,-0.042864,-0.050926
-0.027355,0.034501,-0.02597,-0.041692,0.031261,-0.046775,0.023406,0.0082739,-0.0057022,0.030612,0.030949,-0.01157,-0.021144,-0.0041745,0.01067,-0.040514,0.032478,-0.0060983,-0.031439,-0.0038317,0.018347,0.012162,-0.037204,-0.0035039,-0.056005,-0.054006,-0.089358,-0.083541,-0.079613,-0.046408,-0.054336,-0.083127,-0.053365,-0.06716,-0.070967,-0.049468,-0.058713,-0.066104,-0.077299,-0.047305,-0.051501,-0.09223,-0.092046,-0.091172,-0.07104,-0.06522,-0.075392,-0.049329,-0.049423,-0.057487
-0.028088,0.034137,-0.026489,-0.042139,0.030829,-0.04715,0.023265,0.0075584,-0.0065445,0.030284,0.030269,-0.011829,-0.021656,-0.0044009,0.0099642,-0.041155,0.032246,-0.0071672,-0.031686,-0.0042777,0.017921,0.011732,-0.037268,-0.0040792,-0.056489,-0.060801,-0.096146,-0.090337,-0.086411,-0.053206,-0.061132,-0.089931,-0.060156,-0.073956,-0.077762,-0.056265,-0.065509,-0.072905,-0.084093,-0.054101,-0.058301,-0.099033,-0.098834,-0.097977,-0.077836,-0.072022,-0.082195,-0.056133,-0.05622,-0.064287
-0.028848,0.03376,-0.027025,-0.0426,0.030381,-0.047538,0.023119,0.006818,-0.0074161,0.029944,0.029565,-0.012097,-0.022187,-0.0046352,0.0092336,-0.041818,0.032006,-0.0082734,-0.03194,-0.0047393,0.017479,0.011288,-0.037335,-0.0046746,-0.05699,-0.067834,-0.10317,-0.09737,-0.093447,-0.060241,-0.068165,-0.096973,-0.067183,-0.080991,-0.084794,-0.0633,-0.072543,-0.079944,-0.091125,-0.061133,-0.065338,-0.10607,-0.10586,-0.10502,-0.084868,-0.079062,-0.089237,-0.063176,-0.063254,-0.071324
-0.029632,0.03337,-0.02758,-0.043078,0.029918,-0.047939,0.022968,0.0060526,-0.0083171,0.029593,0.028838,-0.012375,-0.022735,-0.0048773,0.0084785,-0.042504,0.031758,-0.0094167,-0.032204,-0.0052165,0.017023,0.010828,-0.037403,-0.00529,-0.057508,-0.075103,-0.11043,-0.10464,-0.10072,-0.067513,-0.075434,-0.10425,-0.074446,-0.088262,-0.092063,-0.070571,-0.079813,-0.08722,-0.098393,-0.068402,-0.072613,-0.11335,-0.11312,-0.1123,-0.092137,-0.086339,-0.096516,-0.070456,-0.070526,-0.078598
-0.030443,0.032968,-0.028153,-0.043571,0.02944,-0.048354,0.022812,0.0052625,-0.0092473,0.029231,0.028087,-0.012662,-0.023302,-0.0051274,0.0076988,-0.043212,0.031501,-0.010597,-0.032476,-0.0057091,0.016552,0.010354,-0.037474,-0.0059254,-0.058043,-0.082608,-0.11793,-0.11215,-0.10823,-0.075022,-0.082939,-0.11177,-0.081945,-0.095769,-0.099567,-0.078079,-0.08732,-0.094734,-0.1059,-0.075908,-0.080124,-0.12087,-0.12062,-0.11982,-0.099643,-0.093853,-0.10403,-0.077973,-0.078033,-0.086109
-0.031278,0.032553,-0.028743,-0.044079,0.028948,-0.048781,0.022651,0.0044476,-0.010207,0.028857,0.027313,-0.012957,-0.023886,-0.0053852,0.0068946,-0.043942,0.031237,-0.011814,-0.032756,-0.0062172,0.016067,0.0098642,-0.037547,-0.0065808,-0.058594,-0.090349,-0.12566,-0.11989,-0.11598,-0.082766,-0.09068,-0.11953,-0.089679,-0.10351,-0.10731,-0.085822,-0.095063,-0.10248,-0.11364,-0.083648,-0.087871,-0.12862,-0.12835,-0.12758,-0.10738,-0.1016,-0.11178,-0.085727,-0.085776,-0.093856
-0.032139,0.032125,-0.029352,-0.044603,0.02844,-0.049221,0.022485,0.003608,-0.011195,0.028472,0.026515,-0.013262,-0.024488,-0.0056509,0.0060661,-0.044695,0.030965,-0.013068,-0.033045,-0.0067407,0.015566,0.0093599,-0.037622,-0.0072561,-0.059163,-0.098324,-0.13362,-0.12786,-0.12396,-0.090746,-0.098656,-0.12752,-0.097647,-0.11149,-0.11528,-0.0938,-0.10304,-0.11047,-0.12161,-0.091624,-0.095854,-0.13661,-0.13631,-0.13557,-0.11536,-0.10959,-0.11977,-0.093717,-0.093754,-0.10184
-0.033026,0.031685,-0.029978,-0.045142,0.027917,-0.049674,0.022315,0.0027439,-0.012213,0.028075,0.025693,-0.013575,-0.025108,-0.0059244,0.0052132,-0.04547,0.030684,-0.014359,-0.033343,-0.0072796,0.015051,0.0088407,-0.0377,-0.0079512,-0.059748,-0.10653,-0.14182,-0.13607,-0.13217,-0.09896,-0.10687,-0.13574,-0.10585,-0.1197,-0.12349,-0.10201,-0.11125,-0.11869,-0.12982,-0.099834,-0.10407,-0.14484,-0.14451,-0.1438,-0.12357,-0.11781,-0.128,-0.10194,-0.10197,-0.11006
-0.033937,0.031233,-0.030623,-0.045697,0.02738,-0.05014,0.022139,0.0018552,-0.01326,0.027668,0.024848,-0.013897,-0.025745,-0.0062057,0.0043361,-0.046266,0.030396,-0.015687,-0.033649,-0.0078338,0.014521,0.0083068,-0.03778,-0.0086661,-0.060349,-0.11498,-0.15025,-0.14452,-0.14062,-0.10741,-0.11531,-0.1442,-0.11428,-0.12815,-0.13193,-0.11046,-0.1197,-0.12714,-0.13826,-0.10828,-0.11252,-0.1533,-0.15294,-0.15226,-0.13201,-0.12627,-0.13646,-0.1104,-0.11041,-0.11851
-0.034874,0.030768,-0.031285,-0.046267,0.026827,-0.050619,0.021959,0.00094208,-0.014335,0.027248,0.02398,-0.014229,-0.0264,-0.0064947,0.0034348,-0.047085,0.030099,-0.01705,-0.033964,-0.0084033,0.013977,0.007758,-0.037862,-0.0094007,-0.060968,-0.12365,-0.15891,-0.1532,-0.1493,-0.11609,-0.12399,-0.1529,-0.12295,-0.13683,-0.14061,-0.11914,-0.12838,-0.13583,-0.14694,-0.11695,-0.12121,-0.16199,-0.1616,-0.16096,-0.14069,-0.13496,-0.14515,-0.1191,-0.11909,-0.12719
-0.035835,0.030291,-0.031964,-0.046852,0.02626,-0.05111,0.021774,4.5728e-06,-0.015439,0.026818,0.023088,-0.014569,-0.027072,-0.0067914,0.0025094,-0.047926,0.029795,-0.018451,-0.034287,-0.008988,0.013417,0.0071945,-0.037946,-0.010155,-0.061603,-0.13256,-0.1678,-0.16211,-0.15822,-0.125,-0.13289,-0.16183,-0.13185,-0.14574,-0.14952,-0.12805,-0.13729,-0.14475,-0.15584,-0.12586,-0.13013,-0.17092,-0.17049,-0.16989,-0.1496,-0.14388,-0.15408,-0.12803,-0.12801,-0.13611
-0.036822,0.029801,-0.032662,-0.047452,0.025678,-0.051615,0.021584,-0.00095723,-0.016572,0.026377,0.022174,-0.014918,-0.027763,-0.0070959,0.0015599,-0.048788,0.029483,-0.019887,-0.034618,-0.0095879,0.012844,0.0066163,-0.038032,-0.010929,-0.062254,-0.1417,-0.17692,-0.17125,-0.16737,-0.13415,-0.14203,-0.17099,-0.14097,-0.15488,-0.15865,-0.1372,-0.14643,-0.15391,-0.16498,-0.135,-0.13928,-0.18008,-0.17961,-0.17906,-0.15873,-0.15304,-0.16323,-0.13719,-0.13715,-0.14526
-0.037834,0.029299,-0.033377,-0.048068,0.025081,-0.052132,0.021389,-0.0019432,-0.017734,0.025924,0.021236,-0.015276,-0.02847,-0.007408,0.00058645,-0.049673,0.029163,-0.02136,-0.034958,-0.010203,0.012255,0.0060234,-0.03812,-0.011722,-0.062922,-0.15107,-0.18627,-0.18062,-0.17675,-0.14353,-0.15141,-0.18038,-0.15033,-0.16426,-0.16802,-0.14657,-0.1558,-0.16329,-0.17435,-0.14437,-0.14866,-0.18947,-0.18897,-0.18846,-0.1681,-0.16242,-0.17263,-0.14658,-0.14652,-0.15464
-0.03887,0.028785,-0.034109,-0.048699,0.02447,-0.052662,0.021189,-0.0029534,-0.018924,0.025461,0.020275,-0.015642,-0.029195,-0.0077278,-0.00041088,-0.050579,0.028834,-0.022868,-0.035306,-0.010833,0.011652,0.0054159,-0.038211,-0.012535,-0.063607,-0.16067,-0.19585,-0.19022,-0.18636,-0.15313,-0.16101,-0.19001,-0.15992,-0.17386,-0.17762,-0.15618,-0.16541,-0.17291,-0.18395,-0.15397,-0.15827,-0.19909,-0.19855,-0.19809,-0.17771,-0.17204,-0.18225,-0.15621,-0.15613,-0.16425
-0.039931,0.028259,-0.03486,-0.049345,0.023844,-0.053204,0.020985,-0.0039876,-0.020143,0.024986,0.019291,-0.016017,-0.029937,-0.0080552,-0.001432,-0.051507,0.028498,-0.024413,-0.035663,-0.011478,0.011035,0.0047938,-0.038304,-0.013368,-0.064308,-0.1705,-0.20566,-0.20005,-0.1962,-0.16297,-0.17084,-0.19987,-0.16973,-0.1837,-0.18745,-0.16601,-0.17524,-0.18276,-0.19377,-0.1638,-0.16811,-0.20895,-0.20835,-0.20795,-0.18753,-0.18189,-0.1921,-0.16607,-0.16596,-0.1741
-0.041017,0.02772,-0.035627,-0.050005,0.023203,-0.053759,0.020776,-0.0050457,-0.021389,0.0245,0.018285,-0.016402,-0.030697,-0.0083902,-0.0024769,-0.052456,0.028154,-0.025993,-0.036028,-0.012139,0.010403,0.0041572,-0.038399,-0.01422,-0.065025,-0.18056,-0.21569,-0.21011,-0.20626,-0.17304,-0.18089,-0.20995,-0.17978,-0.19376,-0.19751,-0.17608,-0.1853,-0.19284,-0.20383,-0.17386,-0.17819,-0.21903,-0.21839,-0.21804,-0.19759,-0.19197,-0.20219,-0.17616,-0.17603,-0.18417
-0.042127,0.027169,-0.036412,-0.050681,0.022548,-0.054327,0.020562,-0.0061277,-0.022665,0.024003,0.017255,-0.016794,-0.031474,-0.0087328,-0.0035454,-0.053427,0.027803,-0.027609,-0.036402,-0.012814,0.0097573,0.0035061,-0.038496,-0.015091,-0.065758,-0.19085,-0.22595,-0.2204,-0.21656,-0.18333,-0.19118,-0.22027,-0.19004,-0.20405,-0.20779,-0.18637,-0.19559,-0.20314,-0.21411,-0.18415,-0.18849,-0.22935,-0.22865,-0.22836,-0.20788,-0.20228,-0.2125,-0.18647,-0.18632,-0.19447
-0.043262,0.026606,-0.037214,-0.051372,0.021879,-0.054907,0.020343,-0.0072335,-0.023968,0.023496,0.016203,-0.017196,-0.032268,-0.009083,-0.0046375,-0.05442,0.027443,-0.02926,-0.036783,-0.013504,0.009097,0.0028405,-0.038596,-0.015981,-0.066508,-0.20136,-0.23644,-0.23091,-0.22709,-0.19385,-0.20169,-0.23082,-0.20054,-0.21457,-0.2183,-0.19689,-0.20611,-0.21368,-0.22462,-0.19466,-0.19902,-0.23989,-0.23914,-0.23892,-0.21839,-0.21282,-0.22305,-0.19702,-0.19684,-0.205
-0.044422,0.026032,-0.038034,-0.052078,0.021195,-0.0555,0.02012,-0.008363,-0.025299,0.022977,0.015128,-0.017606,-0.03308,-0.0094406,-0.0057531,-0.055434,0.027076,-0.030946,-0.037173,-0.014209,0.0084223,0.0021606,-0.038697,-0.01689,-0.067274,-0.2121,-0.24715,-0.24165,-0.23784,-0.2046,-0.21243,-0.24159,-0.21126,-0.22531,-0.22904,-0.20763,-0.21685,-0.22444,-0.23535,-0.2054,-0.20977,-0.25066,-0.24985,-0.2497,-0.22913,-0.22359,-0.23382,-0.2078,-0.20758,-0.21575
-0.045605,0.025445,-0.03887,-0.052798,0.020496,-0.056105,0.019892,-0.009516,-0.026659,0.022448,0.014031,-0.018025,-0.033908,-0.0098058,-0.0068921,-0.056469,0.026701,-0.032668,-0.037571,-0.014928,0.0077334,0.0014663,-0.038801,-0.017819,-0.068055,-0.22306,-0.25808,-0.25262,-0.24882,-0.21558,-0.2234,-0.2526,-0.2222,-0.23628,-0.24,-0.2186,-0.22782,-0.23543,-0.24631,-0.21636,-0.22076,-0.26166,-0.26078,-0.2607,-0.24009,-0.23458,-0.24482,-0.2188,-0.21855,-0.22673
-0.046813,0.024846,-0.039724,-0.053534,0.019784,-0.056722,0.019659,-0.010693,-0.028046,0.021907,0.012911,-0.018452,-0.034753,-0.010178,-0.0080543,-0.057525,0.026318,-0.034425,-0.037978,-0.015663,0.0070304,0.00075767,-0.038907,-0.018767,-0.068853,-0.23425,-0.26924,-0.26381,-0.26002,-0.22677,-0.23459,-0.26383,-0.23337,-0.24748,-0.25118,-0.2298,-0.23901,-0.24665,-0.2575,-0.22755,-0.23196,-0.27289,-0.27194,-0.27194,-0.25128,-0.2458,-0.25604,-0.23003,-0.22975,-0.23794
-0.048045,0.024235,-0.040595,-0.054284,0.019057,-0.057352,0.019421,-0.011893,-0.029461,0.021356,0.011768,-0.018888,-0.035616,-0.010559,-0.0092398,-0.058603,0.025928,-0.036216,-0.038392,-0.016412,0.0063132,3.4809e-05,-0.039014,-0.019733,-0.069667,-0.24566,-0.28061,-0.27523,-0.27145,-0.2382,-0.246,-0.27528,-0.24476,-0.2589,-0.26259,-0.24122,-0.25043,-0.25809,-0.26891,-0.23896,-0.2434,-0.28434,-0.28331,-0.2834,-0.26269,-0.25724,-0.26749,-0.24148,-0.24117,-0.24937
-0.049301,0.023613,-0.041483,-0.055049,0.018316,-0.057994,0.019179,-0.013116,-0.030903,0.020794,0.010604,-0.019332,-0.036495,-0.010946,-0.010448,-0.059702,0.02553,-0.038043,-0.038815,-0.017175,0.005582,-0.00070225,-0.039124,-0.020718,-0.070497,-0.25729,-0.29221,-0.28686,-0.2831,-0.24984,-0.25763,-0.28696,-0.25636,-0.27054,-0.27423,-0.25286,-0.26207,-0.26975,-0.28054,-0.25059,-0.25505,-0.29602,-0.29491,-0.29509,-0.27432,-0.26891,-0.27917,-0.25316,-0.25281,-0.26103
-0.050581,0.022979,-0.042388,-0.055828,0.01756,-0.058649,0.018932,-0.014362,-0.032374,0.020222,0.0094167,-0.019785,-0.037391,-0.011341,-0.01168,-0.060822,0.025124,-0.039904,-0.039246,-0.017953,0.0048367,-0.0014535,-0.039237,-0.021723,-0.071343,-0.26915,-0.30403,-0.29872,-0.29497,-0.26171,-0.26949,-0.29887,-0.26819,-0.2824,-0.28608,-0.26473,-0.27393,-0.28164,-0.29239,-0.26245,-0.26693,-0.30792,-0.30673,-0.307,-0.28618,-0.2808,-0.29107,-0.26507,-0.26468,-0.27291
-0.051884,0.022333,-0.043309,-0.056622,0.016791,-0.059315,0.018681,-0.015632,-0.033871,0.019639,0.0082077,-0.020246,-0.038304,-0.011743,-0.012935,-0.061962,0.02471,-0.041799,-0.039685,-0.018746,0.0040775,-0.0022188,-0.039351,-0.022746,-0.072205,-0.28123,-0.31606,-0.3108,-0.30707,-0.2738,-0.28157,-0.311,-0.28024,-0.29449,-0.29815,-0.27682,-0.28601,-0.29375,-0.30446,-0.27453,-0.27904,-0.32004,-0.31877,-0.31914,-0.29826,-0.29292,-0.30319,-0.2772,-0.27676,-0.28501
-0.053212,0.021675,-0.044248,-0.05743,0.016008,-0.059994,0.018424,-0.016925,-0.035396,0.019045,0.0069766,-0.020716,-0.039234,-0.012153,-0.014212,-0.063124,0.024289,-0.043728,-0.040132,-0.019553,0.0033043,-0.0029981,-0.039467,-0.023787,-0.073082,-0.29352,-0.32831,-0.3231,-0.31938,-0.28612,-0.29386,-0.32335,-0.29251,-0.30679,-0.31045,-0.28912,-0.29832,-0.30608,-0.31675,-0.28682,-0.29136,-0.33239,-0.33102,-0.3315,-0.31055,-0.30525,-0.31554,-0.28955,-0.28907,-0.29733
-0.054563,0.021006,-0.045203,-0.058253,0.01521,-0.060685,0.018164,-0.01824,-0.036948,0.01844,0.0057235,-0.021194,-0.04018,-0.012569,-0.015512,-0.064307,0.023861,-0.045692,-0.040587,-0.020375,0.0025173,-0.0037915,-0.039586,-0.024848,-0.073975,-0.30604,-0.34078,-0.33562,-0.33192,-0.29865,-0.30638,-0.33593,-0.305,-0.31932,-0.32296,-0.30165,-0.31084,-0.31864,-0.32926,-0.29934,-0.3039,-0.34496,-0.34349,-0.34409,-0.32307,-0.31781,-0.3281,-0.30212,-0.3016,-0.30987
-0.055938,0.020325,-0.046175,-0.05909,0.014399,-0.061387,0.017898,-0.019578,-0.038527,0.017826,0.0044486,-0.02168,-0.041143,-0.012993,-0.016835,-0.06551,0.023425,-0.04769,-0.04105,-0.02121,0.0017165,-0.0045988,-0.039706,-0.025926,-0.074884,-0.31877,-0.35347,-0.34836,-0.34467,-0.3114,-0.31911,-0.34872,-0.3177,-0.33206,-0.33569,-0.3144,-0.32358,-0.33141,-0.34199,-0.31207,-0.31667,-0.35775,-0.35618,-0.35689,-0.3358,-0.33059,-0.34089,-0.31492,-0.31434,-0.32263
-0.057336,0.019633,-0.047163,-0.059942,0.013574,-0.062102,0.017628,-0.020939,-0.040133,0.0172,0.0031519,-0.022175,-0.042123,-0.013425,-0.01818,-0.066733,0.022981,-0.049721,-0.041521,-0.022061,0.0009019,-0.00542,-0.039829,-0.027023,-0.075808,-0.33172,-0.36636,-0.36131,-0.35765,-0.32437,-0.33207,-0.36174,-0.33061,-0.34502,-0.34864,-0.32736,-0.33654,-0.34441,-0.35493,-0.32502,-0.32965,-0.37076,-0.36908,-0.36992,-0.34875,-0.34359,-0.3539,-0.32794,-0.3273,-0.33561
-0.058757,0.018929,-0.048168,-0.060808,0.012735,-0.062829,0.017354,-0.022323,-0.041766,0.016564,0.0018335,-0.022677,-0.043119,-0.013863,-0.019548,-0.067978,0.02253,-0.051786,-0.042001,-0.022925,7.3619e-05,-0.006255,-0.039954,-0.028139,-0.076748,-0.34489,-0.37948,-0.37448,-0.37084,-0.33755,-0.34523,-0.37497,-0.34374,-0.3582,-0.3618,-0.34054,-0.34972,-0.35762,-0.36809,-0.33819,-0.34285,-0.38399,-0.38219,-0.38316,-0.36192,-0.35681,-0.36713,-0.34117,-0.34048,-0.34881
-0.060202,0.018214,-0.049189,-0.061688,0.011882,-0.063567,0.017075,-0.023729,-0.043426,0.015918,0.00049355,-0.023189,-0.044131,-0.014309,-0.020938,-0.069242,0.022072,-0.053884,-0.042488,-0.023803,-0.0007683,-0.0071038,-0.04008,-0.029273,-0.077703,-0.35827,-0.3928,-0.38787,-0.38425,-0.35095,-0.35862,-0.38843,-0.35709,-0.3716,-0.37518,-0.35393,-0.36311,-0.37105,-0.38147,-0.35157,-0.35626,-0.39743,-0.39552,-0.39663,-0.3753,-0.37024,-0.38057,-0.35462,-0.35388,-0.36223
-0.061669,0.017487,-0.050227,-0.062582,0.011015,-0.064318,0.016791,-0.025157,-0.045112,0.015262,-0.0008679,-0.023708,-0.04516,-0.014762,-0.022351,-0.070527,0.021606,-0.056016,-0.042982,-0.024695,-0.0016238,-0.0079663,-0.040209,-0.030424,-0.078674,-0.37187,-0.40634,-0.40147,-0.39787,-0.36457,-0.37221,-0.4021,-0.37064,-0.3852,-0.38877,-0.36754,-0.37671,-0.38469,-0.39506,-0.36517,-0.3699,-0.4111,-0.40905,-0.41031,-0.38889,-0.38389,-0.39424,-0.3683,-0.36749,-0.37586
-0.06316,0.016749,-0.051281,-0.06349,0.010135,-0.06508,0.016503,-0.026608,-0.046825,0.014595,-0.0022507,-0.024235,-0.046204,-0.015221,-0.023785,-0.071833,0.021132,-0.058181,-0.043485,-0.025602,-0.0024928,-0.0088425,-0.04034,-0.031594,-0.079659,-0.38568,-0.42008,-0.41528,-0.41171,-0.3784,-0.38602,-0.41599,-0.38441,-0.39903,-0.40257,-0.38137,-0.39053,-0.39855,-0.40886,-0.37898,-0.38374,-0.42498,-0.4228,-0.42421,-0.4027,-0.39776,-0.40812,-0.38218,-0.38131,-0.3897
-0.064674,0.016,-0.052351,-0.064412,0.0092416,-0.065854,0.016211,-0.028081,-0.048564,0.013918,-0.0036549,-0.024771,-0.047266,-0.015688,-0.025242,-0.073158,0.020652,-0.060379,-0.043996,-0.026522,-0.0033753,-0.0097323,-0.040473,-0.032782,-0.08066,-0.3997,-0.43404,-0.42931,-0.42576,-0.39244,-0.40005,-0.43009,-0.39839,-0.41306,-0.41659,-0.39541,-0.40456,-0.41263,-0.42287,-0.393,-0.3978,-0.43908,-0.43676,-0.43833,-0.41672,-0.41184,-0.42221,-0.39629,-0.39535,-0.40376
-0.06621,0.01524,-0.053437,-0.065349,0.0083345,-0.066639,0.015914,-0.029575,-0.050329,0.013231,-0.0050802,-0.025315,-0.048343,-0.016162,-0.02672,-0.074504,0.020164,-0.062609,-0.044514,-0.027456,-0.0042712,-0.010636,-0.040608,-0.033988,-0.081677,-0.41393,-0.4482,-0.44355,-0.44002,-0.4067,-0.41428,-0.44441,-0.41257,-0.42731,-0.43082,-0.40966,-0.4188,-0.42692,-0.43709,-0.40723,-0.41208,-0.45339,-0.45092,-0.45266,-0.43095,-0.42614,-0.43652,-0.41061,-0.40959,-0.41803
-0.067769,0.014469,-0.054539,-0.066299,0.0074139,-0.067436,0.015613,-0.031092,-0.05212,0.012533,-0.0065266,-0.025866,-0.049436,-0.016643,-0.028221,-0.075869,0.019668,-0.064872,-0.04504,-0.028404,-0.0051805,-0.011552,-0.040745,-0.035212,-0.082708,-0.42837,-0.46257,-0.45799,-0.45449,-0.42116,-0.42872,-0.45894,-0.42697,-0.44176,-0.44525,-0.42412,-0.43326,-0.44142,-0.45153,-0.42167,-0.42656,-0.46791,-0.4653,-0.46721,-0.44539,-0.44065,-0.45104,-0.42514,-0.42405,-0.43252
-0.069351,0.013686,-0.055658,-0.067263,0.00648,-0.068245,0.015307,-0.032631,-0.053938,0.011826,-0.007994,-0.026426,-0.050545,-0.017131,-0.029743,-0.077255,0.019166,-0.067168,-0.045574,-0.029366,-0.006103,-0.012483,-0.040883,-0.036454,-0.083754,-0.44302,-0.47714,-0.47265,-0.46918,-0.43584,-0.44337,-0.47369,-0.44157,-0.45643,-0.4599,-0.43878,-0.44792,-0.45613,-0.46617,-0.43632,-0.44126,-0.48265,-0.47987,-0.48197,-0.46004,-0.45537,-0.46578,-0.43989,-0.43872,-0.44721
-0.070955,0.012893,-0.056792,-0.06824,0.0055327,-0.069065,0.014996,-0.034191,-0.055781,0.011108,-0.0094822,-0.026994,-0.05167,-0.017626,-0.031286,-0.07866,0.018656,-0.069495,-0.046116,-0.030341,-0.0070388,-0.013426,-0.041024,-0.037713,-0.084816,-0.45788,-0.49192,-0.48752,-0.48407,-0.45073,-0.45824,-0.48865,-0.45638,-0.47131,-0.47475,-0.45366,-0.46279,-0.47106,-0.48102,-0.45118,-0.45617,-0.4976,-0.49466,-0.49694,-0.4749,-0.4703,-0.48073,-0.45485,-0.4536,-0.46212
-0.072581,0.012089,-0.057942,-0.069231,0.0045722,-0.069896,0.014682,-0.035772,-0.05765,0.010381,-0.010991,-0.027569,-0.052811,-0.018127,-0.032851,-0.080085,0.018139,-0.071855,-0.046665,-0.03133,-0.0079877,-0.014383,-0.041167,-0.03899,-0.085598,-0.47295,-0.50691,-0.50259,-0.49918,-0.46582,-0.4733,-0.50382,-0.47139,-0.48639,-0.48981,-0.46875,-0.47787,-0.48619,-0.49607,-0.46625,-0.47128,-0.51276,-0.50964,-0.51213,-0.48997,-0.48544,-0.49588,-0.47002,-0.46868,-0.47723
-0.07423,0.011274,-0.059107,-0.070236,0.0035986,-0.070739,0.014363,-0.037376,-0.059545,0.0096436,-0.012521,-0.028153,-0.053968,-0.018636,-0.034438,-0.081529,0.017615,-0.074247,-0.047222,-0.032332,-0.0089498,-0.015353,-0.041312,-0.040284,-0.084507,-0.48822,-0.52209,-0.51787,-0.51449,-0.48112,-0.48858,-0.5192,-0.4866,-0.50168,-0.50508,-0.48404,-0.49315,-0.50154,-0.51134,-0.48152,-0.48661,-0.52813,-0.52483,-0.52753,-0.50524,-0.50079,-0.51125,-0.4854,-0.48397,-0.49255
-0.075901,0.010448,-0.060289,-0.071255,0.0026118,-0.071593,0.01404,-0.039,-0.061465,0.0088963,-0.014071,-0.028744,-0.05514,-0.019151,-0.036046,-0.082993,0.017084,-0.07667,-0.047787,-0.033348,-0.0099248,-0.016337,-0.041459,-0.041595,-0.083437,-0.50369,-0.53748,-0.53335,-0.53,-0.49663,-0.50405,-0.53479,-0.50202,-0.51717,-0.52055,-0.49954,-0.50864,-0.51709,-0.5268,-0.49699,-0.50214,-0.54371,-0.54022,-0.54313,-0.52071,-0.51635,-0.52683,-0.50099,-0.49947,-0.50808
-0.077593,0.0096114,-0.061486,-0.072287,0.001612,-0.072459,0.013712,-0.040646,-0.06341,0.0081393,-0.015642,-0.029343,-0.056328,-0.019673,-0.037674,-0.084477,0.016546,-0.079125,-0.048359,-0.034377,-0.010913,-0.017333,-0.041608,-0.042924,-0.082386,-0.51937,-0.55306,-0.54904,-0.54572,-0.51234,-0.51973,-0.55059,-0.51764,-0.53287,-0.53622,-0.51524,-0.52434,-0.53284,-0.54247,-0.51267,-0.51787,-0.5595,-0.55581,-0.55895,-0.53639,-0.53212,-0.54261,-0.51678,-0.51517,-0.52382
-0.079308,0.0087641,-0.062698,-0.073332,0.00059925,-0.073335,0.01338,-0.042312,-0.06538,0.0073724,-0.017233,-0.02995,-0.057531,-0.020202,-0.039324,-0.085511,0.016,-0.081611,-0.048938,-0.03542,-0.011914,-0.018343,-0.041759,-0.044271,-0.081356,-0.53525,-0.56885,-0.56493,-0.56165,-0.52826,-0.53562,-0.56659,-0.53345,-0.54877,-0.5521,-0.53115,-0.54024,-0.54881,-0.55834,-0.52856,-0.53382,-0.57549,-0.5716,-0.57497,-0.55227,-0.54809,-0.55861,-0.53279,-0.53108,-0.53975
-0.081044,0.0079062,-0.063926,-0.074391,-0.00042642,-0.074223,0.013044,-0.044,-0.067376,0.0065959,-0.018844,-0.030564,-0.05875,-0.020737,-0.040995,-0.083989,0.015448,-0.084128,-0.049525,-0.036475,-0.012928,-0.019365,-0.041911,-0.045634,-0.080345,-0.55134,-0.58483,-0.58102,-0.57778,-0.54437,-0.5517,-0.58281,-0.54947,-0.56488,-0.56817,-0.54726,-0.55634,-0.56498,-0.57441,-0.54464,-0.54996,-0.59169,-0.58758,-0.59121,-0.56835,-0.56427,-0.5748,-0.549,-0.54718,-0.5559
-0.082802,0.0070378,-0.065169,-0.075463,-0.0014649,-0.075122,0.012704,-0.045708,-0.069396,0.0058097,-0.020476,-0.031187,-0.059984,-0.02128,-0.042687,-0.082494,0.014889,-0.084814,-0.05012,-0.037544,-0.013954,-0.0204,-0.042066,-0.047014,-0.079355,-0.56762,-0.60101,-0.59731,-0.59411,-0.56069,-0.56799,-0.59922,-0.56568,-0.58119,-0.58445,-0.56357,-0.57264,-0.58135,-0.59068,-0.56092,-0.56631,-0.6081,-0.60376,-0.60764,-0.58464,-0.58065,-0.5912,-0.56542,-0.56349,-0.57224
-0.084582,0.006159,-0.066427,-0.076548,-0.0025162,-0.076032,0.012359,-0.047438,-0.071442,0.0050139,-0.022127,-0.031816,-0.061233,-0.021828,-0.044399,-0.081026,0.014322,-0.082235,-0.050722,-0.038626,-0.014994,-0.021449,-0.042222,-0.048411,-0.078385,-0.5841,-0.61738,-0.6138,-0.61064,-0.57721,-0.58447,-0.61585,-0.5821,-0.59769,-0.60092,-0.58008,-0.58914,-0.59792,-0.60715,-0.57741,-0.58286,-0.62471,-0.62014,-0.62428,-0.60112,-0.59723,-0.60781,-0.58204,-0.58,-0.58879
-0.085108,0.0052697,-0.0677,-0.077646,-0.0035801,-0.076952,0.01201,-0.049187,-0.073512,0.0042085,-0.023799,-0.032454,-0.062498,-0.022384,-0.046132,-0.079586,0.013749,-0.079702,-0.051331,-0.039721,-0.016045,-0.02251,-0.042381,-0.049825,-0.077436,-0.60079,-0.63395,-0.63049,-0.62737,-0.59393,-0.60116,-0.63267,-0.5987,-0.6144,-0.6176,-0.59679,-0.60583,-0.61469,-0.62382,-0.59409,-0.59961,-0.64152,-0.63671,-0.64113,-0.6178,-0.61402,-0.62462,-0.59886,-0.59671,-0.60554
-0.083286,0.0043701,-0.068989,-0.078757,-0.0046566,-0.077884,0.011657,-0.050958,-0.075606,0.0033937,-0.02549,-0.033099,-0.063777,-0.022946,-0.047885,-0.078172,0.013169,-0.077217,-0.051948,-0.040829,-0.01711,-0.023584,-0.042541,-0.051256,-0.076506,-0.61766,-0.65071,-0.64738,-0.64431,-0.61085,-0.61804,-0.6497,-0.6155,-0.6313,-0.63447,-0.61369,-0.62273,-0.63167,-0.64069,-0.61096,-0.61656,-0.65853,-0.65348,-0.65818,-0.63468,-0.63101,-0.64163,-0.61589,-0.61361,-0.62248
-0.081495,0.0034602,-0.070292,-0.079882,-0.0057458,-0.078826,0.0113,-0.052748,-0.077725,0.0025694,-0.027201,-0.033751,-0.065072,-0.023514,-0.049659,-0.076786,0.012582,-0.074778,-0.052572,-0.041949,-0.018187,-0.02467,-0.042704,-0.052704,-0.075596,-0.63474,-0.66766,-0.66446,-0.66143,-0.62797,-0.63511,-0.66693,-0.63249,-0.6484,-0.65153,-0.6308,-0.63982,-0.64885,-0.65774,-0.62804,-0.6337,-0.67574,-0.67043,-0.67543,-0.65175,-0.64819,-0.65884,-0.63312,-0.63071,-0.63963
-0.079737,0.0025401,-0.07161,-0.081019,-0.0068473,-0.079779,0.010938,-0.054559,-0.079868,0.0017357,-0.028931,-0.034411,-0.066382,-0.024089,-0.051453,-0.075426,0.011988,-0.072385,-0.053203,-0.043083,-0.019277,-0.025769,-0.042868,-0.054168,-0.074706,-0.652,-0.6848,-0.68174,-0.67876,-0.64528,-0.65238,-0.68435,-0.64968,-0.66569,-0.66879,-0.64809,-0.65711,-0.66622,-0.675,-0.64531,-0.65105,-0.69316,-0.68758,-0.69289,-0.66901,-0.66558,-0.67625,-0.65054,-0.64801,-0.65697
-0.07801,0.0016098,-0.072943,-0.082169,-0.0079613,-0.080743,0.010573,-0.05639,-0.082035,0.00089271,-0.030681,-0.035078,-0.067706,-0.02467,-0.053267,-0.074094,0.011388,-0.070039,-0.053841,-0.044229,-0.020378,-0.026881,-0.043034,-0.055648,-0.073836,-0.66947,-0.70213,-0.69921,-0.69628,-0.66278,-0.66985,-0.70198,-0.66705,-0.68318,-0.68624,-0.66559,-0.67459,-0.68379,-0.69244,-0.66277,-0.66859,-0.71077,-0.70492,-0.71054,-0.68647,-0.68316,-0.69386,-0.66817,-0.6655,-0.67451
-0.076315,0.0006695,-0.074291,-0.083332,-0.0090876,-0.081717,0.010203,-0.05824,-0.084226,4.0445e-05,-0.03245,-0.035753,-0.069045,-0.025258,-0.055101,-0.072788,0.01078,-0.06774,-0.054487,-0.045387,-0.021493,-0.028005,-0.043202,-0.057145,-0.072987,-0.68712,-0.71965,-0.71687,-0.71399,-0.68048,-0.6875,-0.71981,-0.68462,-0.70086,-0.70389,-0.68328,-0.69227,-0.70155,-0.71008,-0.68042,-0.68633,-0.72858,-0.72244,-0.72839,-0.70413,-0.70094,-0.71166,-0.686,-0.68319,-0.69224
-0.074652,-0.00028083,-0.075653,-0.084507,-0.010226,-0.082702,0.0098292,-0.060111,-0.085049,-0.00082103,-0.034239,-0.036435,-0.070399,-0.025852,-0.056955,-0.071509,0.010167,-0.065486,-0.05514,-0.046559,-0.022619,-0.029141,-0.043372,-0.058658,-0.072157,-0.70496,-0.73736,-0.73473,-0.7319,-0.69838,-0.70535,-0.73783,-0.70237,-0.71874,-0.72172,-0.70115,-0.71013,-0.71952,-0.72791,-0.69827,-0.70426,-0.74659,-0.74015,-0.74644,-0.72197,-0.71891,-0.72966,-0.70402,-0.70106,-0.71016
-0.07302,-0.0012411,-0.07703,-0.085695,-0.011377,-0.083698,0.0094514,-0.062001,-0.082811,-0.0016917,-0.036046,-0.037124,-0.071768,-0.026452,-0.058828,-0.070258,0.0095459,-0.063279,-0.0558,-0.047742,-0.023758,-0.03029,-0.043543,-0.060187,-0.071347,-0.723,-0.75525,-0.75277,-0.75,-0.71646,-0.72339,-0.75605,-0.72031,-0.7368,-0.73975,-0.71922,-0.72819,-0.73767,-0.74593,-0.7163,-0.72238,-0.76479,-0.75805,-0.76469,-0.74,-0.73708,-0.74786,-0.72224,-0.71913,-0.72828
-0.07142,-0.0022112,-0.078421,-0.084594,-0.01254,-0.084704,0.0090696,-0.063911,-0.08061,-0.0025714,-0.037873,-0.037821,-0.073151,-0.027059,-0.060721,-0.069033,0.0089187,-0.061118,-0.056467,-0.048938,-0.024908,-0.031451,-0.043717,-0.061733,-0.070557,-0.74122,-0.77332,-0.77101,-0.76829,-0.73473,-0.74161,-0.77446,-0.73843,-0.75505,-0.75796,-0.73748,-0.74644,-0.75602,-0.76413,-0.73452,-0.74069,-0.78318,-0.77613,-0.78313,-0.75822,-0.75544,-0.76625,-0.74065,-0.73739,-0.74659
-0.069852,-0.0031912,-0.079827,-0.083381,-0.013715,-0.08572,0.0086837,-0.06584,-0.078446,-0.0034602,-0.039718,-0.038524,-0.074548,-0.027671,-0.062634,-0.067834,0.0082849,-0.059003,-0.057141,-0.050147,-0.026071,-0.032624,-0.043892,-0.063294,-0.069786,-0.75963,-0.79158,-0.78943,-0.78677,-0.7532,-0.76003,-0.79307,-0.75674,-0.7735,-0.77636,-0.75593,-0.76487,-0.77456,-0.78252,-0.75293,-0.7592,-0.80177,-0.79439,-0.80176,-0.77663,-0.774,-0.78484,-0.75925,-0.75584,-0.76509
-0.068315,-0.0041808,-0.081246,-0.082188,-0.014902,-0.084744,0.0082939,-0.067788,-0.076319,-0.0043579,-0.041582,-0.039235,-0.07596,-0.02829,-0.064566,-0.066663,0.0076445,-0.056934,-0.057822,-0.051367,-0.027246,-0.033809,-0.044069,-0.064871,-0.069036,-0.77823,-0.81002,-0.80804,-0.80544,-0.77185,-0.77863,-0.81187,-0.77524,-0.79213,-0.79495,-0.77457,-0.78349,-0.79329,-0.8011,-0.77153,-0.77789,-0.82055,-0.81283,-0.82059,-0.79523,-0.79274,-0.80361,-0.77805,-0.77447,-0.78379
-0.066809,-0.0051802,-0.08268,-0.081015,-0.0161,-0.083707,0.0079,-0.069756,-0.07423,-0.0052646,-0.043465,-0.039953,-0.077386,-0.028915,-0.066517,-0.065518,0.0069976,-0.054911,-0.05851,-0.0526,-0.028432,-0.035007,-0.044248,-0.066464,-0.068305,-0.79701,-0.82863,-0.82683,-0.82429,-0.79069,-0.79741,-0.83086,-0.79391,-0.81094,-0.81372,-0.79339,-0.8023,-0.8122,-0.81986,-0.79031,-0.79678,-0.83952,-0.83146,-0.83962,-0.81401,-0.81168,-0.82258,-0.79704,-0.79329,-0.80266
-0.065335,-0.0061891,-0.084128,-0.079861,-0.017311,-0.082687,0.0075023,-0.071743,-0.072177,-0.0061801,-0.045366,-0.040678,-0.078827,-0.029547,-0.068487,-0.0644,0.0063443,-0.052933,-0.059205,-0.053845,-0.029631,-0.036216,-0.044429,-0.068072,-0.067594,-0.81598,-0.84743,-0.84581,-0.84334,-0.80971,-0.81638,-0.85004,-0.81276,-0.82994,-0.83267,-0.8124,-0.82129,-0.83131,-0.83881,-0.80928,-0.81585,-0.85868,-0.85027,-0.85883,-0.83297,-0.8308,-0.84174,-0.81622,-0.81229,-0.82173
-0.063892,-0.0072076,-0.08559,-0.078728,-0.018533,-0.081684,0.0071006,-0.073748,-0.070161,-0.0071045,-0.047286,-0.04141,-0.080281,-0.030184,-0.070476,-0.063308,0.0056845,-0.051001,-0.059907,-0.055102,-0.030841,-0.037437,-0.044611,-0.069696,-0.066903,-0.83513,-0.86641,-0.86498,-0.86256,-0.82892,-0.83553,-0.86941,-0.8318,-0.84913,-0.85181,-0.83159,-0.84047,-0.85061,-0.85794,-0.82843,-0.8351,-0.87803,-0.86925,-0.87824,-0.85212,-0.85011,-0.86108,-0.83559,-0.83148,-0.84098
-0.062481,-0.0082355,-0.084424,-0.077613,-0.019767,-0.080698,0.006695,-0.075773,-0.068183,-0.0080376,-0.049224,-0.042149,-0.08175,-0.030827,-0.072485,-0.062243,0.0050183,-0.049115,-0.060616,-0.05637,-0.032063,-0.03867,-0.044795,-0.071336,-0.066231,-0.85446,-0.88556,-0.88432,-0.88198,-0.84831,-0.85487,-0.88897,-0.85101,-0.8685,-0.87112,-0.85096,-0.85983,-0.87009,-0.87725,-0.84776,-0.85454,-0.89757,-0.88841,-0.89783,-0.87145,-0.86961,-0.88061,-0.85515,-0.85085,-0.86042
-0.0611,-0.0092728,-0.082934,-0.076519,-0.021013,-0.079729,0.0062855,-0.077815,-0.066241,-0.0089793,-0.05118,-0.042895,-0.083232,-0.031477,-0.074511,-0.061205,0.0043458,-0.047275,-0.061331,-0.057651,-0.033296,-0.039915,-0.044981,-0.072991,-0.065579,-0.87397,-0.90488,-0.90384,-0.90157,-0.86788,-0.87438,-0.90872,-0.8704,-0.88805,-0.89062,-0.87052,-0.87937,-0.88975,-0.89674,-0.86727,-0.87417,-0.9173,-0.90775,-0.91761,-0.89095,-0.88929,-0.90033,-0.8749,-0.87041,-0.88004
-0.059751,-0.010319,-0.081468,-0.075444,-0.02227,-0.078777,0.0058721,-0.079877,-0.064336,-0.0099298,-0.053154,-0.043647,-0.084728,-0.032132,-0.076557,-0.060192,0.0036669,-0.045479,-0.062053,-0.058943,-0.034541,-0.041172,-0.045169,-0.074661,-0.064946,-0.89366,-0.92438,-0.92355,-0.92134,-0.88764,-0.89407,-0.92865,-0.88996,-0.90778,-0.9103,-0.89026,-0.89909,-0.9096,-0.9164,-0.88696,-0.89398,-0.93721,-0.92726,-0.93758,-0.91064,-0.90916,-0.92024,-0.89483,-0.89014,-0.89984
-0.058433,-0.011375,-0.080026,-0.074389,-0.023538,-0.077841,0.005455,-0.081957,-0.062468,-0.010889,-0.055146,-0.044407,-0.085252,-0.032793,-0.078621,-0.059207,0.0029818,-0.043729,-0.062782,-0.060247,-0.035798,-0.04244,-0.045358,-0.076347,-0.064333,-0.91353,-0.94405,-0.94343,-0.9413,-0.90757,-0.91394,-0.94877,-0.9097,-0.92769,-0.93015,-0.91017,-0.91898,-0.92963,-0.93625,-0.90682,-0.91396,-0.9573,-0.94694,-0.95774,-0.93051,-0.92921,-0.94032,-0.91495,-0.91005,-0.91982
-0.057146,-0.01244,-0.078607,-0.073353,-0.024818,-0.076923,0.005034,-0.084055,-0.060637,-0.011856,-0.057156,-0.045173,-0.083728,-0.03346,-0.080703,-0.058247,0.0022904,-0.042024,-0.063518,-0.061563,-0.037066,-0.043719,-0.04555,-0.078047,-0.06374,-0.93358,-0.9639,-0.96349,-0.96143,-0.92768,-0.93399,-0.96907,-0.92961,-0.94777,-0.95018,-0.93027,-0.93906,-0.94984,-0.95627,-0.92687,-0.93413,-0.97758,-0.9668,-0.97808,-0.95055,-0.94944,-0.9606,-0.93525,-0.93014,-0.93998
-0.05589,-0.013515,-0.077213,-0.072337,-0.026109,-0.07602,0.0046092,-0.085319,-0.058842,-0.012832,-0.059184,-0.045946,-0.082228,-0.034133,-0.082803,-0.057314,0.0015928,-0.040364,-0.06426,-0.06289,-0.038345,-0.04501,-0.045743,-0.079762,-0.063165,-0.9538,-0.98391,-0.98372,-0.98175,-0.94797,-0.95421,-0.98955,-0.94969,-0.96804,-0.97039,-0.95054,-0.95931,-0.97023,-0.97646,-0.94709,-0.95448,-0.99804,-0.98682,-0.9986,-0.97077,-0.96985,-0.98105,-0.95573,-0.95041,-0.96032
-0.054664,-0.014598,-0.075841,-0.071341,-0.027411,-0.075135,0.0041807,-0.083185,-0.057084,-0.013817,-0.061229,-0.046726,-0.080751,-0.034812,-0.084922,-0.056407,0.0008891,-0.038749,-0.065009,-0.064228,-0.039635,-0.046313,-0.045937,-0.081493,-0.062611,-0.97419,-1.0041,-1.0041,-1.0022,-0.96844,-0.97461,-1.0102,-0.96994,-0.98848,-0.99076,-0.97098,-0.97974,-0.9908,-0.99683,-0.96748,-0.97501,-1.0187,-1.007,-1.0193,-0.99116,-0.99044,-1.0017,-0.97639,-0.97085,-0.98084
-0.05347,-0.01569,-0.074493,-0.070364,-0.028725,-0.074266,0.0037484,-0.081085,-0.055363,-0.014809,-0.063292,-0.047512,-0.079298,-0.035496,-0.084432,-0.055526,0.00017922,-0.037179,-0.065765,-0.065578,-0.040937,-0.047627,-0.046134,-0.083238,-0.062075,-0.99476,-1.0244,-1.0247,-1.0229,-0.98908,-0.99518,-1.0311,-0.99037,-1.0091,-1.0113,-0.9916,-1.0003,-1.0116,-1.0174,-0.98805,-0.99571,-1.0395,-1.0274,-1.0402,-1.0117,-1.0112,-1.0225,-0.99724,-0.99147,-1.0015
-0.052306,-0.016791,-0.073169,-0.069406,-0.030049,-0.073414,0.0033124,-0.079019,-0.053677,-0.01581,-0.065371,-0.048305,-0.077868,-0.036186,-0.082277,-0.054672,-0.00053674,-0.035653,-0.066527,-0.066939,-0.04225,-0.048952,-0.046332,-0.084997,-0.061559,-1.0155,-1.045,-1.0455,-1.0437,-1.0099,-1.0159,-1.0521,-1.011,-1.0299,-1.032,-1.0124,-1.0211,-1.0325,-1.0381,-1.0088,-1.0166,-1.0605,-1.0479,-1.0613,-1.0325,-1.0322,-1.0435,-1.0183,-1.0123,-1.0224
-0.051173,-0.017901,-0.071868,-0.068468,-0.031385,-0.072579,0.0028727,-0.076986,-0.052028,-0.016819,-0.067469,-0.049105,-0.076461,-0.036882,-0.080156,-0.053843,-0.0012587,-0.034172,-0.067295,-0.068311,-0.043573,-0.050288,-0.046531,-0.084719,-0.061062,-1.0364,-1.0656,-1.0664,-1.0648,-1.0309,-1.0368,-1.0733,-1.0317,-1.0508,-1.0529,-1.0334,-1.0421,-1.0536,-1.059,-1.0297,-1.0376,-1.0817,-1.0686,-1.0825,-1.0534,-1.0533,-1.0647,-1.0395,-1.0332,-1.0435
-0.05007,-0.01902,-0.070591,-0.067549,-0.032731,-0.07176,0.0024294,-0.074987,-0.050416,-0.017837,-0.069583,-0.049911,-0.075077,-0.037583,-0.078068,-0.05304,-0.0019868,-0.032736,-0.06807,-0.069694,-0.044908,-0.051636,-0.046733,-0.08293,-0.060584,-1.0575,-1.0865,-1.0875,-1.0859,-1.052,-1.0579,-1.0947,-1.0526,-1.072,-1.074,-1.0545,-1.0632,-1.0749,-1.08,-1.0508,-1.0589,-1.103,-1.0895,-1.1039,-1.0744,-1.0746,-1.086,-1.0608,-1.0544,-1.0647
-0.048998,-0.020147,-0.069337,-0.06665,-0.034089,-0.070958,0.0019824,-0.073022,-0.048839,-0.018862,-0.071714,-0.050723,-0.073716,-0.03829,-0.076014,-0.052263,-0.0027207,-0.031344,-0.068852,-0.071089,-0.046254,-0.052994,-0.046936,-0.081169,-0.060125,-1.0787,-1.1075,-1.1088,-1.1073,-1.0734,-1.0792,-1.1162,-1.0737,-1.0933,-1.0952,-1.0758,-1.0845,-1.0963,-1.1012,-1.072,-1.0803,-1.1245,-1.1105,-1.1255,-1.0957,-1.096,-1.1075,-1.0824,-1.0757,-1.0861


==> App2_Var.csv <==
1,0.93,0.918
1,0.9,0.899
0.8,0.92,0.884
0.8,0.86,0.895
1,0.9,0.898
1,0.93,0.91
1,0.92,0.897
1,0.9,0.901
0.9,0.88,0.894
0.9,0.89,0.902
0.8,0.92,0.911
0.9,0.83,0.911
0.8,0.9,0.899
0.9,0.89,0.911
0.8,0.87,0.897
0.8,0.92,0.908
0.8,0.93,0.887
1,0.87,0.895
1,0.91,0.897
0.9,0.92,0.914
0.8,0.91,0.883
0.8,0.87,0.895
1,0.93,0.894
0.9,0.9,0.89
1,0.85,0.902
1,0.91,0.897
1,0.92,0.894
0.9,0.91,0.896
0.9,0.88,0.895
0.9,0.88,0.893
0.9,0.83,0.91
0.8,0.9,0.882
0.7,0.88,0.906
1,0.9,0.898
0.9,0.85,0.906
1,0.86,0.907
0.7,0.93,0.902
1,0.87,0.904
0.9,0.88,0.897
0.9,0.88,0.895
1,0.88,0.893
0.8,0.88,0.91
0.9,0.82,0.906
1,0.92,0.897
1,0.9,0.907
0.9,0.9,0.889
0.7,0.93,0.897
1,0.93,0.904
1,0.9,0.9
1,0.88,0.902
0.9,0.9,0.891
0.8,0.93,0.899
1,0.91,0.88
1,0.9,0.893
0.8,0.92,0.894
0.8,0.88,0.91
0.9,0.95,0.901
0.9,0.91,0.91
0.8,0.87,0.886
1,0.87,0.905
1,0.88,0.897
0.7,0.9,0.896
0.8,0.9,0.902
1,0.86,0.903
0.9,0.91,0.908
0.8,0.9,0.891
0.9,0.88,0.911
0.9,0.9,0.91
1,0.95,0.889
0.8,0.89,0.913
1,0.89,0.908
0.9,0.87,0.884
1,0.91,0.891
0.9,0.89,0.89
1,0.88,0.885
0.9,0.92,0.912
0.8,0.89,0.906
1,0.91,0.909
0.9,0.89,0.892
1,0.9,0.901
0.9,0.88,0.885
0.9,0.93,0.887
0.9,0.88,0.904
0.8,0.9,0.896
0.9,0.92,0.914
1,0.87,0.918
1,0.85,0.893
0.9,0.95,0.905
1,0.91,0.903
0.8,0.86,0.902
1,0.96,0.911
1,0.88,0.893
0.9,0.9,0.927
0.8,0.9,0.89
1,0.88,0.905
1,0.89,0.908
1,0.93,0.904
0.8,0.93,0.892
0.8,0.89,0.91
0.7,0.9,0.916
1,0.85,0.913
0.7,0.92,0.914
0.8,0.95,0.878
1,0.89,0.912
1,0.92,0.902
1,0.9,0.897
0.8,0.88,0.92
0.9,0.87,0.881
0.8,0.88,0.886
0.8,0.89,0.904
1,0.89,0.889
0.9,0.94,0.902
1,0.86,0.917
0.8,0.81,0.899
0.8,0.93,0.907
0.9,0.89,0.903
0.8,0.87,0.883
0.9,0.85,0.904
0.9,0.91,0.916
0.8,0.9,0.902
0.8,0.88,0.889
0.8,0.94,0.901
0.8,0.9,0.894
0.9,0.88,0.905
0.9,0.89,0.904
0.9,0.88,0.896
1,0.89,0.921
0.9,0.9,0.898
0.9,0.93,0.904
0.9,0.88,0.879
0.8,0.88,0.901
1,0.87,0.893
1,0.9,0.905
0.9,0.91,0.875
0.9,0.93,0.899
1,0.88,0.904
1,0.95,0.903
0.9,0.89,0.899
0.8,0.92,0.902
0.8,0.91,0.899
0.8,0.94,0.901
0.9,0.93,0.908
0.9,0.89,0.905
0.9,0.92,0.903
0.9,0.92,0.893
0.8,0.86,0.913
0.9,0.92,0.902
1,0.9,0.897
1,0.86,0.901
0.9,0.93,0.912
0.6,0.89,0.893
0.8,0.89,0.883
1,0.84,0.899
0.9,0.9,0.884
0.9,0.89,0.903
1,0.94,0.885
1,0.86,0.906
0.7,0.93,0.903
0.9,0.94,0.909
1,0.87,0.908
0.8,0.95,0.909
1,0.93,0.909
1,0.95,0.897
0.9,0.88,0.899
0.8,0.86,0.907
0.9,0.95,0.89
1,0.87,0.9
1,0.92,0.915
0.8,0.86,0.907
0.8,0.89,0.902
0.9,0.89,0.897
0.8,0.92,0.896
1,0.88,0.904
1,0.88,0.899
0.9,0.87,0.897
0.9,0.96,0.895
1,0.83,0.898
0.9,0.91,0.895
1,0.93,0.918
0.8,0.84,0.908
0.8,0.91,0.918
1,0.86,0.903
0.8,0.89,0.899
0.9,0.85,0.908
0.9,0.92,0.899
0.9,0.89,0.9
1,0.92,0.903
0.9,0.84,0.897
0.8,0.91,0.897
0.9,0.92,0.903
1,0.88,0.901
1,0.9,0.915
1,0.88,0.903
0.8,0.91,0.903
0.9,0.91,0.905
1,0.88,0.907
1,0.9,0.885
0.9,0.89,0.89
0.9,0.92,0.892
1,0.92,0.9
0.8,0.92,0.902
1,0.89,0.903
0.8,0.93,0.892
0.7,0.91,0.906
1,0.93,0.9
1,0.84,0.912
0.9,0.93,0.919
1,0.92,0.911
0.8,0.83,0.889
1,0.86,0.888
0.9,0.89,0.903
1,0.9,0.902
0.9,0.92,0.902
0.7,0.89,0.887
0.9,0.85,0.904
0.8,0.86,0.898
1,0.91,0.906
0.9,0.9,0.879
1,0.92,0.906
1,0.87,0.892
0.9,0.89,0.901
0.9,0.94,0.897
1,0.89,0.91
1,0.87,0.905
1,0.91,0.906
1,0.91,0.889
0.9,0.87,0.892
0.9,0.96,0.891
1,0.92,0.926
0.5,0.92,0.881
1,0.91,0.902
0.9,0.93,0.901
0.9,0.92,0.915
1,0.87,0.916
0.7,0.93,0.902
0.9,0.92,0.894
1,0.84,0.902
1,0.86,0.895
0.8,0.93,0.899
0.9,0.84,0.883
1,0.92,0.907
0.9,0.95,0.881
0.9,0.9,0.893
1,0.94,0.904
0.9,0.85,0.918
0.9,0.89,0.897
0.8,0.85,0.91
0.9,0.88,0.888
1,0.9,0.909
0.9,0.78,0.92
0.8,0.94,0.907
0.9,0.89,0.902
1,0.85,0.898
0.7,0.89,0.897
0.9,0.91,0.903
0.9,0.89,0.885
1,0.85,0.899
0.7,0.88,0.913
0.8,0.82,0.896
0.8,0.92,0.896
0.8,0.94,0.895
0.7,0.89,0.897
1,0.9,0.911
0.9,0.91,0.911
0.9,0.91,0.876
1,0.89,0.893
0.9,0.9,0.905
0.8,0.91,0.899
1,0.95,0.883
1,0.91,0.917
0.7,0.9,0.911
0.9,0.95,0.906
0.9,0.93,0.915
0.9,0.89,0.913
0.7,0.91,0.899
0.8,0.93,0.895
0.9,0.87,0.883
0.9,0.94,0.912
0.9,0.9,0.897
0.9,0.92,0.88
0.9,0.88,0.904
0.9,0.91,0.901
1,0.9,0.902
0.9,0.84,0.891
0.9,0.9,0.89
1,0.88,0.904
0.8,0.93,0.9
0.8,0.87,0.898
0.8,0.89,0.907
1,0.86,0.888
0.8,0.91,0.89
0.9,0.9,0.895
0.8,0.87,0.894
0.8,0.91,0.896
1,0.86,0.907
1,0.85,0.913
0.9,0.86,0.897
0.9,0.91,0.891
0.9,0.9,0.899
0.8,0.88,0.917
0.9,0.93,0.898
0.8,0.89,0.917
1,0.92,0.899
0.9,0.89,0.887
1,0.86,0.909
1,0.89,0.888
0.8,0.88,0.9
1,0.88,0.914
0.9,0.91,0.898
1,0.92,0.906
0.8,0.91,0.913
0.8,0.83,0.904
1,0.94,0.89
0.9,0.91,0.903
0.9,0.94,0.912
0.8,0.94,0.9
1,0.92,0.903
1,0.85,0.917
1,0.9,0.897
0.7,0.87,0.909
0.9,0.94,0.892
1,0.94,0.909
0.8,0.89,0.893
0.8,0.91,0.888
0.7,0.86,0.879
0.8,0.9,0.899
0.9,0.9,0.895
0.9,0.88,0.902
0.7,0.96,0.907
0.8,0.87,0.905
0.9,0.9,0.907
0.8,0.89,0.908
1,0.94,0.904
1,0.97,0.915
0.8,0.87,0.896
1,0.91,0.897
0.8,0.91,0.899
0.8,0.89,0.906
0.9,0.93,0.903
1,0.88,0.876
0.8,0.9,0.898
0.7,0.9,0.904
0.9,0.89,0.909
0.9,0.87,0.899
0.9,0.96,0.894
0.9,0.92,0.912
0.8,0.85,0.896
0.7,0.93,0.911
1,0.89,0.89
1,0.87,0.909
0.9,0.89,0.89
0.9,0.92,0.903
1,0.88,0.886
0.9,0.91,0.915
1,0.77,0.908
1,0.91,0.89
0.9,0.91,0.9
0.9,0.88,0.902
0.8,0.89,0.893
0.9,0.88,0.886
1,0.95,0.909
0.8,0.92,0.894
0.6,0.88,0.917
0.8,0.89,0.892
0.9,0.93,0.911
1,0.91,0.893
1,0.8,0.889
1,0.91,0.889
0.8,0.94,0.898
1,0.94,0.895
1,0.89,0.916
1,0.88,0.893
0.8,0.91,0.904
0.7,0.94,0.897
0.9,0.92,0.894
0.8,0.89,0.897
1,0.9,0.894
0.9,0.88,0.915
0.8,0.85,0.881
0.9,0.92,0.9
1,0.96,0.891
0.9,0.86,0.913
0.8,0.86,0.894
0.9,0.85,0.907
1,0.87,0.904
0.9,0.82,0.901
0.9,0.89,0.877
0.9,0.9,0.907
0.9,0.89,0.907
0.9,0.88,0.896
0.9,0.82,0.908
0.9,0.95,0.896
0.9,0.86,0.89
0.8,0.87,0.901
0.8,0.89,0.907
0.9,0.91,0.904
0.7,0.89,0.902
1,0.89,0.922
0.9,0.92,0.896
1,0.86,0.924
0.7,0.88,0.883
1,0.89,0.892
0.6,0.94,0.911
0.8,0.93,0.896
1,0.82,0.898
0.8,0.92,0.916
1,0.85,0.914
0.9,0.95,0.907
0.9,0.78,0.903
0.9,0.9,0.875
0.9,0.9,0.905
0.8,0.88,0.898
0.8,0.88,0.899
1,0.87,0.884
1,0.92,0.906
0.9,0.93,0.889
0.9,0.88,0.919
1,0.88,0.896
0.9,0.93,0.905
0.7,0.89,0.908
0.7,0.92,0.919
1,0.87,0.901
1,0.89,0.898
1,0.92,0.908
0.9,0.9,0.911
0.8,0.87,0.914
0.9,0.93,0.917
0.9,0.92,0.903
1,0.89,0.917
0.8,0.89,0.9
1,0.97,0.892
0.9,0.89,0.908
0.9,0.91,0.882
1,0.91,0.904
0.8,0.85,0.898
1,0.92,0.894
0.8,0.87,0.899
0.9,0.89,0.907
0.8,0.94,0.888
1,0.9,0.905
1,0.82,0.894
0.6,0.89,0.904
0.8,0.96,0.9
0.9,0.91,0.901
0.8,0.92,0.906
0.9,0.92,0.887
1,0.91,0.898
1,0.9,0.894
1,0.89,0.905
0.9,0.91,0.905
1,0.91,0.895
1,0.93,0.901
0.9,0.87,0.897
1,0.91,0.915
0.9,0.9,0.908
0.8,0.92,0.89
0.9,0.9,0.907
0.9,0.93,0.898
0.9,0.91,0.912
0.9,0.92,0.919
0.9,0.85,0.902
0.8,0.87,0.913
1,0.91,0.892
1,0.85,0.89
0.9,0.87,0.914
0.8,0.94,0.902
0.7,0.87,0.886
0.7,0.85,0.876
1,0.9,0.892
1,0.81,0.899
0.7,0.92,0.89
1,0.96,0.921
0.8,0.86,0.905
0.9,0.91,0.893
0.9,0.87,0.902
1,0.95,0.89
0.7,0.95,0.905
0.9,0.91,0.91
0.9,0.85,0.904
0.9,0.88,0.893
0.9,0.92,0.902
1,0.87,0.904
0.7,0.87,0.89
1,0.89,0.906
0.8,0.89,0.905
0.8,0.88,0.899
0.9,0.91,0.91
0.9,0.9,0.909
0.8,0.88,0.899
0.8,0.89,0.908
0.9,0.87,0.896
1,0.9,0.903
0.9,0.88,0.906
0.9,0.91,0.893
1,0.95,0.893
1,0.9,0.91
0.8,0.9,0.916
0.8,0.86,0.905
0.9,0.88,0.883
1,0.88,0.88
1,0.92,0.895
0.8,0.83,0.899
1,0.96,0.906
0.9,0.87,0.909
0.9,0.9,0.898
1,0.9,0.883
1,0.93,0.89
0.8,0.91,0.889
1,0.9,0.914
0.9,0.86,0.903
0.9,0.86,0.899
1,0.9,0.893
0.9,0.93,0.902
1,0.94,0.891
0.9,0.84,0.904
0.9,0.93,0.902
0.9,0.93,0.896
0.8,0.95,0.897
0.9,0.95,0.91
0.7,0.89,0.891
0.9,0.94,0.895
0.9,0.88,0.876
1,0.95,0.904
0.8,0.91,0.89
0.9,0.89,0.895
0.9,0.9,0.891
1,0.91,0.89
1,0.86,0.9
0.9,0.92,0.896
0.9,0.92,0.894
0.9,0.91,0.9
0.9,0.89,0.915
1,0.9,0.883
0.7,0.9,0.886
0.9,0.9,0.88
0.9,0.88,0.912
0.8,0.89,0.911
0.8,0.86,0.888
0.9,0.88,0.908
0.9,0.89,0.895
0.7,0.87,0.891
0.9,0.92,0.887
0.9,0.92,0.908
1,0.88,0.888
0.8,0.86,0.899
0.9,0.87,0.91
0.9,0.91,0.906
0.8,0.89,0.908
0.8,0.83,0.91
0.9,0.97,0.897
1,0.91,0.896
0.8,0.87,0.904
1,0.9,0.895
0.9,0.9,0.89
1,0.92,0.91
1,0.89,0.906
0.8,0.88,0.908
0.9,0.92,0.916
0.8,0.91,0.911
0.9,0.87,0.899
0.9,0.93,0.901
0.8,0.88,0.891
1,0.89,0.919
1,0.91,0.897
0.9,0.88,0.9
0.8,0.88,0.905
0.9,0.92,0.878
0.9,0.91,0.9
1,0.94,0.911
1,0.89,0.906
0.9,0.89,0.887
0.9,0.94,0.895
0.9,0.95,0.898
0.9,0.85,0.909
0.9,0.92,0.891
0.9,0.88,0.905
0.9,0.92,0.905
0.9,0.9,0.899
0.9,0.88,0.912
1,0.9,0.908
0.9,0.86,0.9
0.9,0.91,0.906
0.9,0.9,0.888
1,0.91,0.906
1,0.94,0.895
1,0.81,0.885
0.9,0.88,0.908
1,0.86,0.92
0.9,0.9,0.902
1,0.86,0.911
0.9,0.85,0.896
1,0.94,0.868
1,0.93,0.889
1,0.92,0.891
0.9,0.91,0.916
1,0.9,0.903
0.9,0.9,0.907
1,0.93,0.898
0.9,0.87,0.902
1,0.9,0.894
1,0.89,0.912
0.7,0.88,0.902
0.8,0.87,0.902
1,0.9,0.9
0.9,0.94,0.899
0.9,0.91,0.892
0.9,0.89,0.926
0.9,0.87,0.899
0.8,0.88,0.915
1,0.88,0.895
0.9,0.94,0.903
1,0.94,0.902
1,0.89,0.907
1,0.92,0.914
0.8,0.89,0.895
0.9,0.93,0.895
0.9,0.89,0.883
0.9,0.89,0.898
0.9,0.89,0.905
0.9,0.94,0.898
1,0.86,0.906
1,0.85,0.882
1,0.93,0.896
0.9,0.92,0.893
0.7,0.94,0.899
0.7,0.87,0.912
1,0.94,0.873
1,0.85,0.907
0.9,0.88,0.916
1,0.8,0.902
1,0.84,0.905
0.6,0.89,0.895
0.8,0.92,0.901
0.9,0.95,0.896
1,0.93,0.896
0.7,0.9,0.891
1,0.87,0.9
0.7,0.88,0.911
1,0.94,0.898
0.9,0.86,0.896
0.8,0.9,0.927
1,0.92,0.924
1,0.92,0.89
1,0.93,0.895
1,0.9,0.911
1,0.93,0.905
0.8,0.93,0.883
1,0.94,0.899
0.8,0.84,0.903
0.9,0.93,0.899
1,0.89,0.902
0.8,0.9,0.922
1,0.92,0.904
0.9,0.87,0.909
0.9,0.92,0.909
1,0.94,0.891
0.9,0.9,0.908
0.9,0.89,0.893
1,0.89,0.909
0.9,0.88,0.892
1,0.87,0.904
0.8,0.9,0.907
1,0.82,0.912
0.7,0.9,0.91
1,0.92,0.91
0.8,0.88,0.897
1,0.92,0.914
0.8,0.9,0.915
1,0.93,0.889
0.9,0.9,0.893
0.9,0.95,0.899
0.9,0.87,0.912
1,0.89,0.893
0.8,0.89,0.906
0.9,0.94,0.911
1,0.9,0.909
0.9,0.89,0.913
1,0.94,0.913
0.9,0.9,0.89
0.8,0.95,0.909
1,0.91,0.896
1,0.92,0.893
1,0.9,0.898
0.9,0.95,0.881
1,0.9,0.898
1,0.86,0.914
0.8,0.9,0.906
0.9,0.94,0.903
1,0.93,0.889
0.9,0.83,0.885
0.7,0.94,0.9
0.9,0.81,0.889
1,0.89,0.876
0.9,0.89,0.912
0.9,0.89,0.9
0.9,0.92,0.893
0.8,0.93,0.904
0.8,0.84,0.911
0.8,0.82,0.91
0.9,0.85,0.896
1,0.88,0.898
0.7,0.93,0.886
0.9,0.89,0.895
0.8,0.93,0.897
1,0.96,0.912
1,0.87,0.912
1,0.84,0.906
0.9,0.9,0.885
0.9,0.87,0.891
0.9,0.92,0.914
0.7,0.9,0.887
0.9,0.87,0.902
0.9,0.92,0.907
0.9,0.89,0.887
0.9,0.9,0.891
0.9,0.91,0.912
0.9,0.9,0.9
1,0.89,0.885
1,0.9,0.884
0.9,0.93,0.902
1,0.92,0.896
1,0.93,0.898
0.9,0.86,0.907
0.9,0.93,0.894
1,0.92,0.913
0.9,0.92,0.897
0.8,0.89,0.89
1,0.84,0.901
0.9,0.91,0.901
0.8,0.89,0.902
0.9,0.91,0.902
1,0.92,0.9
1,0.96,0.876
0.9,0.88,0.89
1,0.87,0.894
0.9,0.92,0.884
0.8,0.88,0.915
1,0.92,0.893
0.9,0.91,0.892
1,0.9,0.895
1,0.88,0.909
0.8,0.89,0.902
0.9,0.94,0.889
1,0.84,0.907
0.9,0.9,0.886
0.9,0.92,0.899
1,0.93,0.908
1,0.9,0.877
0.8,0.93,0.894
0.8,0.87,0.907
0.7,0.87,0.881
1,0.92,0.892
0.8,0.83,0.909
0.9,0.93,0.896
0.9,0.91,0.9
0.9,0.9,0.88
1,0.91,0.892
0.9,0.91,0.908
0.9,0.91,0.885
0.8,0.95,0.896
1,0.92,0.91
1,0.9,0.897
1,0.88,0.898
0.9,0.88,0.905
0.7,0.86,0.895
0.8,0.93,0.895
0.9,0.94,0.904
1,0.89,0.892
1,0.92,0.894
0.9,0.89,0.902
1,0.96,0.9
0.9,0.87,0.902
0.9,0.91,0.908
0.7,0.89,0.9
0.9,0.89,0.902
1,0.95,0.903
0.9,0.89,0.887
1,0.92,0.881
0.8,0.9,0.891
0.9,0.91,0.91
0.8,0.94,0.917
0.8,0.94,0.913
1,0.92,0.914
0.7,0.86,0.872
1,0.89,0.874
1,0.9,0.899
1,0.91,0.904
0.9,0.91,0.902
0.9,0.9,0.91
0.9,0.92,0.901
1,0.94,0.895
0.9,0.87,0.898
1,0.91,0.894
0.8,0.87,0.898
0.8,0.91,0.9
1,0.92,0.905
1,0.87,0.902
0.9,0.93,0.907
1,0.84,0.9
0.9,0.93,0.892
0.9,0.92,0.917
0.8,0.85,0.914
1,0.83,0.899
0.9,0.86,0.906
0.9,0.9,0.904
0.8,0.87,0.903
0.8,0.84,0.922
1,0.91,0.895
0.9,0.88,0.905
1,0.94,0.907
1,0.87,0.905
1,0.91,0.905
1,0.9,0.893
1,0.9,0.892
0.9,0.94,0.905
1,0.88,0.893
0.9,0.91,0.887
1,0.88,0.903
1,0.92,0.907
0.8,0.92,0.901
0.9,0.87,0.896
1,0.93,0.895
0.8,0.91,0.889
0.9,0.86,0.916
1,0.91,0.883
0.9,0.91,0.883
0.8,0.93,0.893
0.8,0.93,0.907
0.9,0.93,0.913
0.9,0.91,0.897
1,0.92,0.898
0.9,0.89,0.913
1,0.88,0.908
0.9,0.91,0.892
1,0.96,0.896
0.8,0.94,0.879
0.8,0.9,0.891
0.8,0.86,0.888
1,0.85,0.911
0.8,0.9,0.901
0.9,0.91,0.883
0.8,0.91,0.892
0.9,0.9,0.887
1,0.9,0.894
0.9,0.9,0.904
0.8,0.95,0.906
0.9,0.89,0.9
1,0.93,0.894
0.9,0.96,0.915
0.9,0.87,0.907
1,0.87,0.872
0.9,0.9,0.894
0.9,0.9,0.897
0.9,0.89,0.918
0.9,0.92,0.883
0.8,0.93,0.893
0.9,0.84,0.9
0.7,0.86,0.907
0.7,0.92,0.912
0.8,0.85,0.901
1,0.96,0.897
0.8,0.89,0.892
0.7,0.94,0.905
0.9,0.95,0.899
0.9,0.93,0.892
1,0.91,0.902
0.7,0.89,0.905
0.8,0.88,0.902
0.9,0.92,0.905
0.8,0.9,0.909
1,0.92,0.885
1,0.88,0.909
1,0.88,0.882
1,0.87,0.891
1,0.92,0.899
0.8,0.9,0.903
0.9,0.92,0.906
1,0.94,0.909
1,0.89,0.911
0.8,0.89,0.899
1,0.91,0.898
0.9,0.9,0.872
0.9,0.87,0.928
0.9,0.95,0.915
0.7,0.9,0.907
0.8,0.93,0.898
1,0.9,0.904
0.8,0.91,0.897
1,0.86,0.887
1,0.88,0.883
1,0.96,0.898
0.9,0.86,0.902
0.9,0.89,0.904
1,0.92,0.896
0.9,0.9,0.894
1,0.86,0.907
1,0.94,0.896
0.8,0.87,0.911
1,0.88,0.915
1,0.83,0.9
0.8,0.93,0.9
0.7,0.92,0.88
0.8,0.89,0.901
0.9,0.91,0.885
0.8,0.9,0.886
0.9,0.92,0.912
0.9,0.89,0.889
0.8,0.94,0.884
0.9,0.9,0.909
1,0.91,0.905
1,0.84,0.892
0.9,0.88,0.901
0.9,0.95,0.897
0.9,0.93,0.905
1,0.93,0.904
1,0.85,0.914
1,0.87,0.891
0.7,0.91,0.91
0.8,0.85,0.89
0.8,0.91,0.878
1,0.86,0.888
0.7,0.93,0.893
1,0.91,0.895
0.8,0.89,0.903
1,0.92,0.907
1,0.86,0.905
1,0.87,0.903
1,0.88,0.908
0.9,0.87,0.904
0.7,0.88,0.909
0.9,0.86,0.903
1,0.85,0.903
1,0.84,0.889
0.9,0.93,0.917
0.9,0.96,0.896
0.8,0.89,0.893
0.8,0.85,0.906
1,0.92,0.891
0.8,0.92,0.891
0.9,0.9,0.903
0.8,0.93,0.889
0.7,0.91,0.888
1,0.9,0.897
0.9,0.88,0.916
1,0.89,0.892
0.9,0.95,0.895
0.9,0.9,0.89
0.9,0.9,0.907
0.6,0.86,0.908
0.8,0.9,0.903
0.9,0.9,0.908
0.8,0.89,0.926
0.9,0.82,0.897
0.9,0.88,0.881
0.8,0.89,0.888
0.9,0.9,0.894
0.9,0.88,0.912
1,0.92,0.903
0.9,0.92,0.891
0.8,0.88,0.902
1,0.86,0.884
0.9,0.95,0.899
1,0.85,0.903
1,0.86,0.905
0.9,0.86,0.901
1,0.91,0.903
0.9,0.87,0.903
1,0.88,0.896
0.9,0.87,0.882
1,0.9,0.885
0.9,0.97,0.886
0.8,0.86,0.914
0.8,0.93,0.897
0.9,0.86,0.888
0.8,0.87,0.892
0.7,0.85,0.904
1,0.91,0.911
1,0.93,0.901
0.8,0.9,0.898
0.7,0.94,0.907
0.8,0.9,0.912
1,0.88,0.897
0.8,0.91,0.887
0.8,0.93,0.898
0.9,0.92,0.903
0.8,0.93,0.884
0.9,0.88,0.903
0.9,0.94,0.903
0.9,0.87,0.898
0.9,0.96,0.901
0.7,0.94,0.888
0.9,0.91,0.884
1,0.9,0.894
0.9,0.9,0.901
0.9,0.93,0.891
0.6,0.87,0.908
0.9,0.84,0.903
0.9,0.91,0.876
0.8,0.95,0.907
1,0.89,0.901

